Tree-Adaptive Multiscale Kernel Lasso in Samplet Coordinates

We develop a novel framework for sparse multiscale kernel approximation of large scattered data problems based on a samplet representation. Samplets form a multiresolution analysis of localized discrete signed measures and enable quasi-sparse representations of kernel matrices associated to asymptotically smooth kernels as well as smoothness detection of scattered data. Building on the latter, we introduce an adaptive data site selection strategy based on the native reproducing kernel Hilbert space norm of the samplet expansion coefficients. The selection results in a small set of representative data sites, significantly reducing the effective problem size. On the corresponding reduced kernel subspace, we solve an $\ell^1$-regularized least-squares problem using a trust-region semismooth Newton method in a normal-map formulation, stabilized by an online low-rank SVD on the active set to handle the notorious ill-conditioning of kernel matrices. Numerical experiments in two and three dimensions, including multi-kernel models with varying lengthscales, demonstrate that the proposed approach achieves accurate reconstructions with considerably sparser representations and good computational efficiency.

==> figures/rev_benchmark2_pgf.txt <==
iter residual residual_smooth cond cond_smooth nactive nactive_smooth
0 7.445190e+00 7.445190e+00 1.000000e+00 1.000000e+00 1.0 1.000000e+00
1 5.312770e+00 7.231948e+00 2.360920e+00 1.136092e+00 2.0 1.100000e+00
2 3.256300e+00 6.834383e+00 9.314160e+00 1.953899e+00 6.0 1.590000e+00
3 4.196790e-01 6.192913e+00 1.631170e+01 3.389679e+00 8.0 2.231000e+00
4 4.196790e-01 5.615589e+00 4.965670e+01 8.016381e+00 15.0 3.507900e+00
5 4.196790e-01 5.095998e+00 4.965670e+01 1.218041e+01 15.0 4.657110e+00
6 4.196790e-01 4.628366e+00 4.965670e+01 1.592804e+01 15.0 5.691399e+00
7 4.196790e-01 4.207498e+00 4.965670e+01 1.930091e+01 15.0 6.622259e+00
8 6.323480e-01 3.849983e+00 4.965670e+01 2.233649e+01 15.0 7.460033e+00
9 6.323480e-01 3.528219e+00 4.528610e+01 2.463145e+01 12.0 7.914030e+00
10 6.323480e-01 3.238632e+00 4.528610e+01 2.669691e+01 12.0 8.322627e+00
11 3.285500e-01 2.947624e+00 4.528610e+01 2.855583e+01 12.0 8.690364e+00
12 1.700270e-02 2.654562e+00 1.668060e+01 2.736831e+01 11.0 8.921328e+00
14 6.804310e-01 2.457149e+00 1.668060e+01 2.629954e+01 11.0 9.129195e+00
15 8.153910e-02 2.219588e+00 1.668060e+01 2.533764e+01 11.0 9.316275e+00
17 4.051310e-01 2.038142e+00 3.802620e+01 2.660650e+01 14.0 9.784648e+00
18 2.636020e-02 1.836964e+00 3.818630e+01 2.776448e+01 15.0 1.030618e+01
19 2.433920e-02 1.655701e+00 6.383570e+01 3.137160e+01 19.0 1.117556e+01
21 2.544930e-01 1.515581e+00 5.474350e+01 3.370879e+01 17.0 1.175801e+01
22 7.015880e-02 1.371038e+00 5.661770e+01 3.599968e+01 18.0 1.238221e+01
23 7.015880e-02 1.240950e+00 4.049470e+02 7.289441e+01 31.0 1.424399e+01
24 7.015880e-02 1.123871e+00 4.049470e+02 1.060997e+02 31.0 1.591959e+01
25 7.015880e-02 1.018500e+00 4.049470e+02 1.359844e+02 31.0 1.742763e+01
26 7.015880e-02 9.236659e-01 4.049470e+02 1.628807e+02 31.0 1.878487e+01
27 1.922980e-01 8.505291e-01 4.049470e+02 1.870873e+02 31.0 2.000638e+01
28 5.661660e-02 7.711379e-01 8.707440e+01 1.770860e+02 28.0 2.080574e+01
29 4.668390e-03 6.944909e-01 8.707440e+01 1.680848e+02 28.0 2.152517e+01
31 2.185330e-01 6.468951e-01 8.359510e+01 1.596359e+02 25.0 2.187265e+01
32 3.583850e-02 5.857895e-01 8.359510e+01 1.520318e+02 25.0 2.218539e+01
33 3.660980e-02 5.308715e-01 2.045910e+02 1.572877e+02 32.0 2.316685e+01
35 9.867940e-02 4.876523e-01 2.042090e+02 1.619798e+02 31.0 2.395016e+01
36 1.730230e-02 4.406173e-01 2.060580e+02 1.663877e+02 32.0 2.475515e+01
37 1.730230e-02 3.982858e-01 1.800350e+03 3.297839e+02 35.0 2.577963e+01
38 1.730230e-02 3.601874e-01 1.800350e+03 4.768405e+02 35.0 2.670167e+01
39 1.730230e-02 3.258989e-01 1.800350e+03 6.091915e+02 35.0 2.753150e+01
40 1.730230e-02 2.950393e-01 1.800350e+03 7.283073e+02 35.0 2.827835e+01
41 1.730230e-02 2.672656e-01 1.800350e+03 8.355116e+02 35.0 2.895052e+01
42 1.111570e-01 2.516547e-01 1.800350e+03 9.319954e+02 35.0 2.955546e+01
43 7.291090e-02 2.337803e-01 2.080360e+02 8.595995e+02 34.0 2.999992e+01
45 7.066150e-02 2.174684e-01 2.080360e+02 7.944431e+02 34.0 3.039993e+01
46 7.066150e-02 2.027878e-01 2.091780e+02 7.359166e+02 35.0 3.085993e+01
47 7.066150e-02 1.895751e-01 2.091780e+02 6.832428e+02 35.0 3.127394e+01
48 7.066150e-02 1.776838e-01 2.091780e+02 6.358363e+02 35.0 3.164655e+01
49 3.477590e-02 1.633930e-01 2.091780e+02 5.931705e+02 35.0 3.198189e+01
50 5.908990e-02 1.529627e-01 2.485770e+02 5.587111e+02 36.0 3.238370e+01
51 5.908990e-02 1.435754e-01 7.801570e+02 5.808557e+02 41.0 3.324533e+01
52 1.932330e-02 1.311502e-01 7.801570e+02 6.007858e+02 41.0 3.402080e+01
53 5.905600e-02 1.239408e-01 7.793510e+02 6.186423e+02 40.0 3.461872e+01
54 5.905600e-02 1.174523e-01 7.801570e+02 6.347938e+02 41.0 3.525685e+01
55 5.905600e-02 1.116127e-01 7.801570e+02 6.493301e+02 41.0 3.583116e+01
56 5.905600e-02 1.063570e-01 7.801570e+02 6.624128e+02 41.0 3.634805e+01
57 1.118260e-02 9.683955e-02 7.801570e+02 6.741872e+02 41.0 3.681324e+01
58 1.118260e-02 8.827386e-02 7.793510e+02 6.847036e+02 40.0 3.713192e+01
59 1.118260e-02 8.056473e-02 7.793510e+02 6.941683e+02 40.0 3.741873e+01
60 1.650270e-02 7.415853e-02 7.793510e+02 7.026866e+02 40.0 3.767685e+01
61 8.974500e-04 6.683242e-02 7.674840e+02 7.091664e+02 39.0 3.780917e+01
63 1.021450e-01 7.036368e-02 7.674840e+02 7.149981e+02 39.0 3.792825e+01
64 9.573130e-03 6.428462e-02 7.683810e+02 7.203364e+02 40.0 3.813543e+01
65 9.573130e-03 5.881348e-02 1.226510e+03 7.709538e+02 46.0 3.892188e+01
66 9.573130e-03 5.388944e-02 1.226510e+03 8.165094e+02 46.0 3.962970e+01
67 9.573130e-03 4.945781e-02 1.226510e+03 8.575095e+02 46.0 4.026673e+01
68 9.573130e-03 4.546934e-02 1.226510e+03 8.944095e+02 46.0 4.084005e+01
69 5.138780e-02 4.606119e-02 1.226510e+03 9.276196e+02 46.0 4.135605e+01
70 5.138780e-02 4.659385e-02 1.226510e+03 9.575086e+02 46.0 4.182044e+01
71 2.481140e-02 4.441560e-02 1.226510e+03 9.844087e+02 46.0 4.223840e+01
72 2.481140e-02 4.245518e-02 1.041620e+03 9.901299e+02 45.0 4.251456e+01
73 2.163320e-02 4.037299e-02 1.041620e+03 9.952789e+02 45.0 4.276310e+01
75 5.734480e-02 4.207017e-02 7.848620e+02 9.742372e+02 43.0 4.278679e+01
76 5.904960e-03 3.845365e-02 7.809230e+02 9.549058e+02 42.0 4.270811e+01
78 4.501470e-03 3.505843e-02 8.699120e+02 9.464064e+02 45.0 4.293730e+01
79 3.661610e-04 3.158920e-02 2.886870e+03 1.140453e+03 54.0 4.404357e+01
81 1.848740e-02 3.027902e-02 2.885120e+03 1.314919e+03 53.0 4.493921e+01
82 1.848740e-02 2.909986e-02 2.957760e+03 1.479204e+03 62.0 4.664529e+01
83 1.848740e-02 2.803861e-02 2.957760e+03 1.627059e+03 62.0 4.818076e+01
84 1.848740e-02 2.708349e-02 2.957760e+03 1.760129e+03 62.0 4.956269e+01
85 1.848740e-02 2.622388e-02 2.957760e+03 1.879892e+03 62.0 5.080642e+01
86 1.848740e-02 2.545023e-02 2.957760e+03 1.987679e+03 62.0 5.192578e+01
87 1.682220e-02 2.458743e-02 2.957760e+03 2.084687e+03 62.0 5.293320e+01
88 1.199650e-02 2.332834e-02 2.936900e+03 2.169908e+03 58.0 5.343988e+01
89 2.354140e-03 2.123092e-02 2.936900e+03 2.246608e+03 58.0 5.389589e+01
90 9.895300e-04 1.920678e-02 3.055110e+03 2.327458e+03 60.0 5.450630e+01
91 4.757270e-03 1.776183e-02 3.055710e+03 2.400283e+03 61.0 5.515567e+01
93 8.117990e-03 1.679744e-02 2.924120e+03 2.452667e+03 59.0 5.554010e+01
95 9.645720e-03 1.608227e-02 3.359970e+03 2.543397e+03 67.0 5.668609e+01
96 9.645720e-03 1.543862e-02 5.281650e+03 2.817222e+03 74.0 5.841748e+01
97 9.645720e-03 1.485933e-02 5.281650e+03 3.063665e+03 74.0 5.997574e+01
98 9.645720e-03 1.433797e-02 5.281650e+03 3.285464e+03 74.0 6.137816e+01
99 9.645720e-03 1.386874e-02 5.281650e+03 3.485082e+03 74.0 6.264035e+01
100 1.005570e-02 1.348744e-02 5.281650e+03 3.664739e+03 74.0 6.377631e+01
101 1.005570e-02 1.314426e-02 5.281650e+03 3.826430e+03 74.0 6.479868e+01
102 1.005570e-02 1.283541e-02 5.281650e+03 3.971952e+03 74.0 6.571881e+01
103 7.929800e-03 1.234485e-02 5.281650e+03 4.102922e+03 74.0 6.654693e+01
104 5.785380e-03 1.168890e-02 5.281600e+03 4.220790e+03 73.0 6.719224e+01
105 5.785380e-03 1.109855e-02 5.281600e+03 4.326871e+03 73.0 6.777301e+01
106 5.785380e-03 1.056723e-02 5.281600e+03 4.422344e+03 73.0 6.829571e+01
107 5.836110e-03 1.009412e-02 5.281600e+03 4.508269e+03 73.0 6.876614e+01
108 3.081560e-03 9.392863e-03 5.280450e+03 4.585487e+03 71.0 6.898953e+01
109 2.106980e-04 8.474647e-03 5.280450e+03 4.654984e+03 71.0 6.919057e+01
111 1.639400e-02 9.266582e-03 5.280730e+03 4.717558e+03 72.0 6.947152e+01
112 1.639400e-02 9.979324e-03 5.280730e+03 4.773875e+03 72.0 6.972437e+01
113 1.639400e-02 1.062079e-02 5.280730e+03 4.824561e+03 72.0 6.995193e+01
114 5.955560e-03 1.015427e-02 5.280730e+03 4.870178e+03 72.0 7.015674e+01
115 5.955560e-03 9.734397e-03 7.527480e+03 5.135908e+03 78.0 7.094106e+01
116 1.010370e-02 9.771328e-03 7.527480e+03 5.375065e+03 78.0 7.164696e+01
117 9.114160e-03 9.705611e-03 7.996260e+03 5.637185e+03 79.0 7.238226e+01
118 9.114160e-03 9.646466e-03 7.996260e+03 5.873092e+03 79.0 7.304403e+01
119 9.114160e-03 9.593235e-03 7.996260e+03 6.085409e+03 79.0 7.363963e+01
120 7.792500e-03 9.413162e-03 7.996260e+03 6.276494e+03 79.0 7.417567e+01
121 7.792500e-03 9.251096e-03 7.999810e+03 6.448826e+03 80.0 7.475810e+01
122 2.457270e-03 8.571713e-03 7.999810e+03 6.603924e+03 80.0 7.528229e+01
123 2.457270e-03 7.960269e-03 7.677130e+03 6.711245e+03 79.0 7.565406e+01
124 5.004970e-03 7.664739e-03 7.677130e+03 6.807833e+03 79.0 7.598866e+01
125 5.004970e-03 7.398762e-03 7.677130e+03 6.894763e+03 79.0 7.628979e+01
126 5.004970e-03 7.159383e-03 7.677130e+03 6.973000e+03 79.0 7.656081e+01
127 1.777290e-03 6.621173e-03 7.677130e+03 7.043413e+03 79.0 7.680473e+01
128 1.777290e-03 6.136785e-03 7.677130e+03 7.106784e+03 79.0 7.702426e+01
129 1.777290e-03 5.700836e-03 7.677130e+03 7.163819e+03 79.0 7.722183e+01
130 1.322080e-03 5.262960e-03 7.677130e+03 7.215150e+03 79.0 7.739965e+01
131 4.674690e-04 4.783411e-03 4.863370e+03 6.979972e+03 78.0 7.745968e+01
133 1.256260e-02 5.561330e-03 4.872390e+03 6.769214e+03 79.0 7.761372e+01
134 4.558970e-03 5.461094e-03 4.872390e+03 6.579531e+03 79.0 7.775234e+01
135 4.558970e-03 5.370881e-03 9.679720e+03 6.889550e+03 85.0 7.847711e+01
136 4.558970e-03 5.289690e-03 9.679720e+03 7.168567e+03 85.0 7.912940e+01
137 4.558970e-03 5.216618e-03 9.679720e+03 7.419683e+03 85.0 7.971646e+01
138 4.558970e-03 5.150853e-03 9.679720e+03 7.645686e+03 85.0 8.024481e+01
139 4.558970e-03 5.091665e-03 9.679720e+03 7.849090e+03 85.0 8.072033e+01
140 7.593370e-03 5.341836e-03 9.679720e+03 8.032153e+03 85.0 8.114830e+01
141 7.593370e-03 5.566989e-03 5.101520e+03 7.739089e+03 84.0 8.143347e+01
142 7.593370e-03 5.769627e-03 5.101520e+03 7.475332e+03 84.0 8.169012e+01
143 7.593370e-03 5.952001e-03 5.101520e+03 7.237951e+03 84.0 8.192111e+01
144 6.076000e-03 5.964401e-03 5.101520e+03 7.024308e+03 84.0 8.212900e+01
145 4.235070e-03 5.791468e-03 5.101520e+03 6.832029e+03 84.0 8.231610e+01
146 4.235070e-03 5.635828e-03 5.100730e+03 6.658899e+03 83.0 8.238449e+01
147 4.235070e-03 5.495753e-03 5.100730e+03 6.503082e+03 83.0 8.244604e+01
148 4.235070e-03 5.369684e-03 5.100730e+03 6.362847e+03 83.0 8.250144e+01
149 6.175080e-03 5.450224e-03 5.100730e+03 6.236635e+03 83.0 8.255129e+01
150 6.175080e-03 5.522709e-03 5.100730e+03 6.123045e+03 83.0 8.259616e+01
151 6.175080e-03 5.587947e-03 5.100730e+03 6.020813e+03 83.0 8.263655e+01
152 6.175080e-03 5.646660e-03 5.100730e+03 5.928805e+03 83.0 8.267289e+01
153 4.415410e-03 5.523535e-03 5.100730e+03 5.845998e+03 83.0 8.270560e+01
154 4.332470e-03 5.404428e-03 4.943250e+03 5.755723e+03 82.0 8.263504e+01
155 4.159930e-03 5.279979e-03 4.904850e+03 5.670636e+03 81.0 8.247154e+01
156 3.814850e-03 5.133466e-03 4.904850e+03 5.594057e+03 81.0 8.232438e+01
157 3.124680e-03 4.932587e-03 4.904850e+03 5.525136e+03 81.0 8.219195e+01
158 2.872530e-03 4.726581e-03 4.904850e+03 5.463108e+03 81.0 8.207275e+01
159 4.913380e-04 4.303057e-03 4.937910e+03 5.410588e+03 82.0 8.206548e+01
161 7.887850e-03 4.661536e-03 4.951840e+03 5.364713e+03 83.0 8.215893e+01
162 1.613970e-03 4.356780e-03 4.951840e+03 5.323426e+03 83.0 8.224304e+01
163 1.613970e-03 4.082499e-03 4.414050e+04 9.205133e+03 101.0 8.411873e+01
164 1.613970e-03 3.835646e-03 4.414050e+04 1.269867e+04 101.0 8.580686e+01
165 1.613970e-03 3.613478e-03 4.414050e+04 1.584285e+04 101.0 8.732617e+01
166 1.613970e-03 3.413527e-03 4.414050e+04 1.867262e+04 101.0 8.869356e+01
167 1.613970e-03 3.233572e-03 4.414050e+04 2.121941e+04 101.0 8.992420e+01
168 1.613970e-03 3.071612e-03 4.414050e+04 2.351152e+04 101.0 9.103178e+01
169 1.613970e-03 2.925847e-03 4.414050e+04 2.557441e+04 101.0 9.202860e+01
170 1.613970e-03 2.794660e-03 4.414050e+04 2.743102e+04 101.0 9.292574e+01
171 5.190940e-03 3.034288e-03 4.414050e+04 2.910197e+04 101.0 9.373317e+01
172 5.190940e-03 3.249953e-03 3.467720e+04 2.965949e+04 98.0 9.415985e+01
173 3.041580e-03 3.229116e-03 3.467720e+04 3.016126e+04 98.0 9.454387e+01
174 2.901000e-03 3.196304e-03 1.397800e+04 2.854294e+04 96.0 9.468948e+01
175 2.609040e-03 3.137578e-03 1.368800e+04 2.705744e+04 95.0 9.472053e+01
176 2.025110e-03 3.026331e-03 1.368800e+04 2.572050e+04 95.0 9.474848e+01
177 8.589490e-04 2.809593e-03 1.368800e+04 2.451725e+04 95.0 9.477363e+01
178 9.307730e-05 2.537941e-03 1.507000e+04 2.357252e+04 96.0 9.489627e+01
179 9.307730e-05 2.293455e-03 4.228580e+04 2.544385e+04 99.0 9.530664e+01
180 9.307730e-05 2.073417e-03 4.228580e+04 2.712805e+04 99.0 9.567598e+01
181 9.307730e-05 1.875383e-03 4.228580e+04 2.864382e+04 99.0 9.600838e+01
182 9.307730e-05 1.697152e-03 4.228580e+04 3.000802e+04 99.0 9.630754e+01
183 9.307730e-05 1.536745e-03 4.228580e+04 3.123580e+04 99.0 9.657679e+01
184 3.014610e-03 1.684531e-03 4.228580e+04 3.234080e+04 99.0 9.681911e+01
185 3.014610e-03 1.817539e-03 3.747210e+04 3.285393e+04 98.0 9.693720e+01
186 2.825710e-03 1.918356e-03 3.747210e+04 3.331575e+04 98.0 9.704348e+01
187 2.825710e-03 2.009092e-03 3.747210e+04 3.373138e+04 98.0 9.713913e+01
188 2.825710e-03 2.090754e-03 3.747210e+04 3.410545e+04 98.0 9.722522e+01
189 2.825710e-03 2.164249e-03 3.747210e+04 3.444212e+04 98.0 9.730270e+01
190 2.778480e-03 2.225672e-03 3.747210e+04 3.474512e+04 98.0 9.737243e+01
191 2.778480e-03 2.280953e-03 3.747210e+04 3.501781e+04 98.0 9.743518e+01
192 2.778480e-03 2.330706e-03 3.747210e+04 3.526324e+04 98.0 9.749166e+01
193 3.345730e-03 2.432208e-03 3.747210e+04 3.548413e+04 98.0 9.754250e+01
194 3.029870e-03 2.491974e-03 1.499650e+04 3.343537e+04 97.0 9.748825e+01
195 2.398150e-03 2.482592e-03 1.499650e+04 3.159148e+04 97.0 9.743942e+01
196 1.134710e-03 2.347804e-03 1.499650e+04 2.993198e+04 97.0 9.739548e+01
198 6.274990e-03 2.740522e-03 1.492550e+04 2.843133e+04 96.0 9.725593e+01
199 4.502300e-03 2.916700e-03 1.516130e+04 2.710433e+04 97.0 9.723034e+01
200 4.502300e-03 3.075260e-03 7.001870e+04 3.139577e+04 114.0 9.890731e+01
201 4.502300e-03 3.217964e-03 7.001870e+04 3.525806e+04 114.0 1.004166e+02
202 4.502300e-03 3.346398e-03 7.001870e+04 3.873412e+04 114.0 1.017749e+02
203 4.502300e-03 3.461988e-03 7.001870e+04 4.186258e+04 114.0 1.029974e+02
204 4.502300e-03 3.566019e-03 7.001870e+04 4.467819e+04 114.0 1.040977e+02
205 4.502300e-03 3.659647e-03 7.001870e+04 4.721224e+04 114.0 1.050879e+02
206 4.502300e-03 3.743912e-03 7.001870e+04 4.949289e+04 114.0 1.059791e+02
207 4.502300e-03 3.819751e-03 7.001870e+04 5.154547e+04 114.0 1.067812e+02
208 4.502300e-03 3.888006e-03 7.001870e+04 5.339279e+04 114.0 1.075031e+02
209 5.303780e-03 4.029584e-03 7.001870e+04 5.505538e+04 114.0 1.081528e+02
210 5.303780e-03 4.157003e-03 2.845200e+04 5.239505e+04 109.0 1.082375e+02
211 5.356240e-03 4.276927e-03 2.845200e+04 5.000074e+04 109.0 1.083138e+02
212 5.333460e-03 4.382580e-03 1.802490e+04 4.680316e+04 105.0 1.079824e+02
213 5.342590e-03 4.478581e-03 1.801590e+04 4.392443e+04 104.0 1.075841e+02
214 5.232870e-03 4.554010e-03 1.800870e+04 4.133286e+04 103.0 1.071257e+02
215 5.083910e-03 4.607000e-03 1.768370e+04 3.896794e+04 101.0 1.065132e+02
216 4.357900e-03 4.582090e-03 1.768370e+04 3.683952e+04 101.0 1.059618e+02
217 3.483380e-03 4.472219e-03 1.768370e+04 3.492394e+04 101.0 1.054657e+02
218 3.483380e-03 4.373335e-03 1.768370e+04 3.319991e+04 101.0 1.050191e+02
219 3.483380e-03 4.284340e-03 1.768370e+04 3.164829e+04 101.0 1.046172e+02
220 3.677420e-03 4.223648e-03 1.768370e+04 3.025183e+04 101.0 1.042555e+02
221 2.769830e-03 4.078266e-03 1.768370e+04 2.899502e+04 101.0 1.039299e+02
222 1.848560e-03 3.855295e-03 1.768370e+04 2.786389e+04 101.0 1.036369e+02
223 1.848560e-03 3.654622e-03 1.775030e+04 2.685253e+04 102.0 1.034732e+02
224 1.848560e-03 3.474016e-03 1.775030e+04 2.594231e+04 102.0 1.033259e+02
225 1.387620e-03 3.265376e-03 1.775030e+04 2.512311e+04 102.0 1.031933e+02
226 1.387620e-03 3.077600e-03 1.775030e+04 2.438582e+04 102.0 1.030740e+02
227 1.387620e-03 2.908602e-03 1.775030e+04 2.372227e+04 102.0 1.029666e+02
228 1.387620e-03 2.756504e-03 1.775030e+04 2.312507e+04 102.0 1.028699e+02
229 1.272380e-03 2.608092e-03 1.775030e+04 2.258760e+04 102.0 1.027829e+02
230 1.272380e-03 2.474521e-03 1.775030e+04 2.210387e+04 102.0 1.027046e+02
231 1.272380e-03 2.354307e-03 1.775030e+04 2.166851e+04 102.0 1.026342e+02
232 1.272380e-03 2.246114e-03 1.775030e+04 2.127669e+04 102.0 1.025708e+02
233 1.272380e-03 2.148740e-03 1.775030e+04 2.092405e+04 102.0 1.025137e+02
234 1.736140e-03 2.107480e-03 1.775030e+04 2.060668e+04 102.0 1.024623e+02
235 1.681150e-03 2.064847e-03 1.773540e+04 2.031955e+04 101.0 1.023161e+02
236 2.475160e-03 2.105879e-03 1.773540e+04 2.006113e+04 101.0 1.021845e+02
237 2.103450e-03 2.105636e-03 1.504540e+04 1.955956e+04 100.0 1.019660e+02
238 2.103450e-03 2.105417e-03 1.504540e+04 1.910814e+04 100.0 1.017694e+02
239 1.735240e-03 2.068399e-03 1.504540e+04 1.870187e+04 100.0 1.015925e+02
240 1.353970e-03 1.996957e-03 1.489650e+04 1.832133e+04 100.0 1.014332e+02
241 6.059320e-04 1.857854e-03 1.489650e+04 1.797885e+04 100.0 1.012899e+02
242 6.059320e-04 1.732662e-03 1.579680e+04 1.776064e+04 101.0 1.012609e+02
243 3.720550e-04 1.596601e-03 1.579680e+04 1.756426e+04 101.0 1.012348e+02
244 3.720550e-04 1.474147e-03 1.579680e+04 1.738751e+04 101.0 1.012113e+02
245 3.720550e-04 1.363937e-03 1.579680e+04 1.722844e+04 101.0 1.011902e+02
246 3.720550e-04 1.264749e-03 1.579680e+04 1.708528e+04 101.0 1.011712e+02
247 3.720550e-04 1.175480e-03 1.579680e+04 1.695643e+04 101.0 1.011541e+02
248 2.299650e-03 1.287897e-03 1.579680e+04 1.684047e+04 101.0 1.011387e+02
249 2.299650e-03 1.389072e-03 1.579710e+04 1.673613e+04 102.0 1.012248e+02
250 2.299650e-03 1.480130e-03 1.579710e+04 1.664223e+04 102.0 1.013023e+02
251 2.299650e-03 1.562082e-03 1.579710e+04 1.655771e+04 102.0 1.013721e+02
252 3.426750e-04 1.440141e-03 1.579710e+04 1.648165e+04 102.0 1.014349e+02
253 3.426750e-04 1.330395e-03 1.579710e+04 1.641320e+04 102.0 1.014914e+02
254 1.166990e-03 1.314054e-03 1.579710e+04 1.635159e+04 102.0 1.015423e+02
255 1.096700e-03 1.292319e-03 1.483750e+04 1.620018e+04 101.0 1.014880e+02
256 9.561250e-04 1.258699e-03 1.483750e+04 1.606391e+04 101.0 1.014392e+02
257 6.749700e-04 1.200326e-03 1.483750e+04 1.594127e+04 101.0 1.013953e+02
258 2.676070e-04 1.107054e-03 2.085290e+04 1.643243e+04 102.0 1.014558e+02
259 2.676070e-04 1.023110e-03 2.085290e+04 1.687448e+04 102.0 1.015102e+02
260 2.676070e-04 9.475595e-04 2.085290e+04 1.727232e+04 102.0 1.015592e+02
261 2.676070e-04 8.795642e-04 2.085290e+04 1.763038e+04 102.0 1.016033e+02
262 1.657660e-04 8.081844e-04 2.085290e+04 1.795263e+04 102.0 1.016429e+02
263 1.657660e-04 7.439425e-04 2.085290e+04 1.824266e+04 102.0 1.016786e+02
264 1.657660e-04 6.861249e-04 2.085290e+04 1.850368e+04 102.0 1.017108e+02
265 1.691930e-04 6.344317e-04 2.085290e+04 1.873860e+04 102.0 1.017397e+02
267 3.843480e-03 9.553365e-04 1.482080e+04 1.834682e+04 101.0 1.016657e+02
268 2.158370e-03 1.075640e-03 1.604420e+04 1.811656e+04 104.0 1.018992e+02
269 2.158370e-03 1.183913e-03 9.000420e+04 2.530533e+04 117.0 1.034092e+02
270 2.158370e-03 1.281359e-03 9.000420e+04 3.177521e+04 117.0 1.047683e+02
271 2.158370e-03 1.369060e-03 9.000420e+04 3.759811e+04 117.0 1.059915e+02
272 2.158370e-03 1.447991e-03 9.000420e+04 4.283872e+04 117.0 1.070923e+02
273 4.275320e-03 1.730724e-03 9.000420e+04 4.755527e+04 117.0 1.080831e+02
274 4.275320e-03 1.985183e-03 9.000420e+04 5.180016e+04 117.0 1.089748e+02
275 3.886110e-03 2.175276e-03 9.000420e+04 5.562057e+04 117.0 1.097773e+02
276 3.886110e-03 2.346359e-03 8.850760e+04 5.890927e+04 116.0 1.103996e+02
277 4.179700e-03 2.529693e-03 8.850760e+04 6.186910e+04 116.0 1.109596e+02
278 4.179700e-03 2.694694e-03 8.850760e+04 6.453295e+04 116.0 1.114637e+02
279 3.501060e-03 2.775331e-03 8.850760e+04 6.693042e+04 116.0 1.119173e+02
280 3.501060e-03 2.847904e-03 8.850760e+04 6.908813e+04 116.0 1.123256e+02
281 3.348570e-03 2.897970e-03 8.850760e+04 7.103008e+04 116.0 1.126930e+02
282 3.348570e-03 2.943030e-03 8.719220e+04 7.264629e+04 115.0 1.129237e+02
283 3.331000e-03 2.981827e-03 8.719220e+04 7.410088e+04 115.0 1.131313e+02
284 3.331000e-03 3.016744e-03 8.719220e+04 7.541002e+04 115.0 1.133182e+02
285 2.630470e-03 2.978117e-03 8.719220e+04 7.658823e+04 115.0 1.134864e+02
286 2.630470e-03 2.943352e-03 7.322290e+04 7.625170e+04 114.0 1.135377e+02
287 2.630470e-03 2.912064e-03 7.322290e+04 7.594882e+04 114.0 1.135840e+02
288 3.165430e-03 2.937401e-03 7.322290e+04 7.567623e+04 114.0 1.136256e+02
289 2.797100e-03 2.923371e-03 7.322290e+04 7.543090e+04 114.0 1.136630e+02
290 2.149340e-03 2.845968e-03 7.190070e+04 7.507788e+04 113.0 1.135967e+02
291 2.149340e-03 2.776305e-03 7.190070e+04 7.476016e+04 113.0 1.135370e+02
292 2.149340e-03 2.713608e-03 7.190070e+04 7.447421e+04 113.0 1.134833e+02
293 2.976350e-03 2.739882e-03 7.190070e+04 7.421686e+04 113.0 1.134350e+02
294 2.976350e-03 2.763529e-03 7.190070e+04 7.398525e+04 113.0 1.133915e+02
295 1.951220e-03 2.682298e-03 7.190070e+04 7.377679e+04 113.0 1.133524e+02
296 2.237990e-03 2.637867e-03 7.190070e+04 7.358918e+04 113.0 1.133171e+02
297 2.237990e-03 2.597880e-03 7.190070e+04 7.342033e+04 113.0 1.132854e+02
298 1.525460e-03 2.490638e-03 7.190070e+04 7.326837e+04 113.0 1.132569e+02
299 1.525460e-03 2.394120e-03 7.190070e+04 7.313160e+04 113.0 1.132312e+02
300 2.089180e-03 2.363626e-03 7.190070e+04 7.300851e+04 113.0 1.132081e+02
301 2.089180e-03 2.336181e-03 7.190070e+04 7.289773e+04 113.0 1.131873e+02
302 1.338950e-03 2.236458e-03 7.190070e+04 7.279803e+04 113.0 1.131685e+02
303 1.338950e-03 2.146707e-03 7.190070e+04 7.270830e+04 113.0 1.131517e+02
304 1.338950e-03 2.065932e-03 7.190070e+04 7.262754e+04 113.0 1.131365e+02
305 1.338950e-03 1.993234e-03 7.190070e+04 7.255485e+04 113.0 1.131229e+02
306 1.338950e-03 1.927805e-03 7.190070e+04 7.248944e+04 113.0 1.131106e+02
307 2.059000e-03 1.940925e-03 7.190070e+04 7.243056e+04 113.0 1.130995e+02
308 2.059000e-03 1.952732e-03 7.190070e+04 7.237758e+04 113.0 1.130896e+02
309 2.059000e-03 1.963359e-03 7.190070e+04 7.232989e+04 113.0 1.130806e+02
310 2.059000e-03 1.972923e-03 7.190070e+04 7.228697e+04 113.0 1.130725e+02
311 1.318950e-03 1.907526e-03 7.190070e+04 7.224834e+04 113.0 1.130653e+02
312 1.656240e-03 1.882397e-03 7.190070e+04 7.221358e+04 113.0 1.130588e+02
313 1.628120e-03 1.856969e-03 2.658800e+04 6.765102e+04 112.0 1.129529e+02
314 1.571880e-03 1.828461e-03 2.658800e+04 6.354472e+04 112.0 1.128576e+02
315 1.459390e-03 1.791553e-03 2.658800e+04 5.984905e+04 112.0 1.127718e+02
316 1.234430e-03 1.735841e-03 2.658800e+04 5.652294e+04 112.0 1.126947e+02
317 1.722060e-03 1.734463e-03 2.973680e+04 5.384433e+04 113.0 1.127252e+02
318 2.383110e-03 1.799328e-03 4.903550e+04 5.336345e+04 115.0 1.129527e+02
319 2.383110e-03 1.857706e-03 4.903550e+04 5.293065e+04 115.0 1.131574e+02
320 8.262240e-04 1.754558e-03 4.903550e+04 5.254114e+04 115.0 1.133417e+02
321 5.891070e-04 1.638013e-03 4.903550e+04 5.219057e+04 115.0 1.135075e+02
322 5.891070e-04 1.533122e-03 4.903550e+04 5.187506e+04 115.0 1.136567e+02
323 5.891070e-04 1.438721e-03 4.903550e+04 5.159111e+04 115.0 1.137911e+02
324 1.632740e-03 1.458123e-03 4.903550e+04 5.133555e+04 115.0 1.139120e+02
325 1.632740e-03 1.475584e-03 4.903550e+04 5.110554e+04 115.0 1.140208e+02
326 5.260880e-04 1.380635e-03 4.903550e+04 5.089854e+04 115.0 1.141187e+02
327 5.260880e-04 1.295180e-03 4.903550e+04 5.071223e+04 115.0 1.142068e+02
328 5.260880e-04 1.218271e-03 4.903550e+04 5.054456e+04 115.0 1.142861e+02
329 5.260880e-04 1.149053e-03 4.903550e+04 5.039366e+04 115.0 1.143575e+02
330 1.964050e-03 1.230552e-03 4.903550e+04 5.025784e+04 115.0 1.144218e+02
331 1.185730e-03 1.226070e-03 4.886090e+04 5.011815e+04 114.0 1.143796e+02
332 1.837250e-03 1.287188e-03 4.886090e+04 4.999242e+04 114.0 1.143416e+02
333 1.837250e-03 1.342194e-03 4.876870e+04 4.987005e+04 113.0 1.142075e+02
334 1.837250e-03 1.391700e-03 4.876870e+04 4.975991e+04 113.0 1.140867e+02
335 1.935500e-03 1.446080e-03 4.876870e+04 4.966079e+04 113.0 1.139781e+02
336 1.147590e-03 1.416231e-03 4.876870e+04 4.957158e+04 113.0 1.138802e+02
337 1.073280e-03 1.381936e-03 4.876870e+04 4.949130e+04 113.0 1.137922e+02
338 1.073280e-03 1.351070e-03 4.876870e+04 4.941904e+04 113.0 1.137130e+02
339 1.073280e-03 1.323291e-03 4.876870e+04 4.935400e+04 113.0 1.136417e+02
340 1.073280e-03 1.298290e-03 4.876870e+04 4.929547e+04 113.0 1.135775e+02
341 1.082630e-03 1.276724e-03 4.876870e+04 4.924279e+04 113.0 1.135198e+02
342 1.930150e-03 1.342067e-03 4.849950e+04 4.916847e+04 112.0 1.133678e+02
343 1.930150e-03 1.400875e-03 4.831990e+04 4.908361e+04 111.0 1.131310e+02
344 1.141210e-03 1.374908e-03 4.831990e+04 4.900724e+04 111.0 1.129179e+02
345 1.055440e-03 1.342962e-03 4.831990e+04 4.893850e+04 111.0 1.127261e+02
346 1.055440e-03 1.314209e-03 4.831990e+04 4.887664e+04 111.0 1.125535e+02
347 1.055440e-03 1.288333e-03 4.831990e+04 4.882097e+04 111.0 1.123982e+02
348 1.055440e-03 1.265043e-03 4.831990e+04 4.877086e+04 111.0 1.122583e+02
349 1.862400e-03 1.324779e-03 4.831990e+04 4.872577e+04 111.0 1.121325e+02
350 1.031690e-03 1.295470e-03 4.831990e+04 4.868518e+04 111.0 1.120193e+02
351 1.017760e-03 1.267699e-03 4.831990e+04 4.864865e+04 111.0 1.119173e+02
352 9.197610e-04 1.232905e-03 4.827190e+04 4.861098e+04 110.0 1.117256e+02
353 7.238980e-04 1.182005e-03 4.827190e+04 4.857707e+04 110.0 1.115530e+02
354 3.358940e-04 1.097393e-03 4.828900e+04 4.854826e+04 111.0 1.114977e+02
355 1.583850e-03 1.146039e-03 4.828900e+04 4.852234e+04 111.0 1.114480e+02
356 1.583850e-03 1.189820e-03 4.828900e+04 4.849900e+04 111.0 1.114032e+02
357 1.583850e-03 1.229223e-03 4.828900e+04 4.847800e+04 111.0 1.113628e+02
358 2.856120e-05 1.109157e-03 4.828900e+04 4.845910e+04 111.0 1.113266e+02
359 2.856120e-05 1.001097e-03 4.828900e+04 4.844209e+04 111.0 1.112939e+02
360 1.428060e-05 9.024157e-04 4.828900e+04 4.842678e+04 111.0 1.112645e+02
361 1.428060e-05 8.136022e-04 4.828900e+04 4.841300e+04 111.0 1.112381e+02
362 1.428060e-05 7.336701e-04 4.828900e+04 4.840060e+04 111.0 1.112143e+02
363 7.140300e-06 6.610171e-04 4.828900e+04 4.838944e+04 111.0 1.111928e+02
364 5.497700e-03 1.144685e-03 4.828900e+04 4.837940e+04 111.0 1.111736e+02
365 3.729970e-03 1.403214e-03 4.828900e+04 4.837036e+04 111.0 1.111562e+02
366 2.162780e-03 1.479170e-03 4.828900e+04 4.836222e+04 111.0 1.111406e+02
367 2.162780e-03 1.547531e-03 2.864160e+05 7.216760e+04 131.0 1.131265e+02
368 2.162780e-03 1.609056e-03 2.864160e+05 9.359244e+04 131.0 1.149139e+02
369 2.162780e-03 1.664429e-03 2.864160e+05 1.128748e+05 131.0 1.165225e+02
370 2.162780e-03 1.714264e-03 2.864160e+05 1.302289e+05 131.0 1.179702e+02
371 2.162780e-03 1.759115e-03 2.864160e+05 1.458476e+05 131.0 1.192732e+02
372 2.162780e-03 1.799482e-03 2.864160e+05 1.599045e+05 131.0 1.204459e+02
373 2.162780e-03 1.835812e-03 2.864160e+05 1.725556e+05 131.0 1.215013e+02
374 2.162780e-03 1.868509e-03 2.864160e+05 1.839417e+05 131.0 1.224512e+02
375 3.336210e-03 2.015279e-03 2.864160e+05 1.941891e+05 131.0 1.233061e+02
376 3.149210e-03 2.128672e-03 1.457260e+05 1.893428e+05 124.0 1.233754e+02
377 3.149210e-03 2.230726e-03 1.374180e+05 1.841503e+05 121.0 1.231379e+02
378 3.093880e-03 2.317041e-03 1.374180e+05 1.794771e+05 121.0 1.229241e+02
379 3.093880e-03 2.394725e-03 1.374180e+05 1.752712e+05 121.0 1.227317e+02
380 3.146110e-03 2.469863e-03 1.374180e+05 1.714858e+05 121.0 1.225585e+02
381 3.146110e-03 2.537488e-03 1.374180e+05 1.680791e+05 121.0 1.224027e+02
382 3.090610e-03 2.592800e-03 1.374180e+05 1.650130e+05 121.0 1.222624e+02
383 3.090610e-03 2.642581e-03 1.374180e+05 1.622535e+05 121.0 1.221362e+02
384 3.090610e-03 2.687384e-03 1.374180e+05 1.597699e+05 121.0 1.220226e+02
385 2.867680e-03 2.705414e-03 1.374180e+05 1.575347e+05 121.0 1.219203e+02
386 3.085910e-03 2.743463e-03 1.374180e+05 1.555231e+05 121.0 1.218283e+02
387 3.085910e-03 2.777708e-03 1.374180e+05 1.537125e+05 121.0 1.217454e+02
388 2.861700e-03 2.786107e-03 1.374180e+05 1.520831e+05 121.0 1.216709e+02
389 3.107610e-03 2.818257e-03 1.374180e+05 1.506166e+05 121.0 1.216038e+02
390 3.107610e-03 2.847193e-03 1.366360e+05 1.492185e+05 120.0 1.214434e+02
391 3.157780e-03 2.878251e-03 1.366360e+05 1.479603e+05 120.0 1.212991e+02
392 3.157780e-03 2.906204e-03 1.366360e+05 1.468278e+05 120.0 1.211692e+02
393 3.101020e-03 2.925686e-03 1.366360e+05 1.458087e+05 120.0 1.210523e+02
394 3.101020e-03 2.943219e-03 1.366360e+05 1.448914e+05 120.0 1.209470e+02
395 3.151540e-03 2.964051e-03 1.366360e+05 1.440659e+05 120.0 1.208523e+02
396 3.151540e-03 2.982800e-03 1.366360e+05 1.433229e+05 120.0 1.207671e+02
397 3.094450e-03 2.993965e-03 1.366360e+05 1.426542e+05 120.0 1.206904e+02
398 3.094450e-03 3.004014e-03 1.366360e+05 1.420524e+05 120.0 1.206213e+02
399 3.113420e-03 3.014954e-03 1.366360e+05 1.415107e+05 120.0 1.205592e+02
400 3.079450e-03 3.021404e-03 6.929760e+04 1.342894e+05 119.0 1.204033e+02
401 3.011510e-03 3.020414e-03 6.929760e+04 1.277902e+05 119.0 1.202630e+02
402 2.939230e-03 3.012296e-03 7.053110e+04 1.220643e+05 120.0 1.202367e+02
403 2.939230e-03 3.004989e-03 7.800290e+04 1.176582e+05 121.0 1.203130e+02
404 2.939230e-03 2.998414e-03 7.800290e+04 1.136927e+05 121.0 1.203817e+02
405 2.878980e-03 2.986470e-03 7.800290e+04 1.101237e+05 121.0 1.204435e+02
406 2.628110e-03 2.950634e-03 7.800290e+04 1.069116e+05 121.0 1.204992e+02
407 2.628110e-03 2.918382e-03 7.635080e+04 1.038555e+05 120.0 1.204493e+02
408 2.530420e-03 2.879586e-03 7.635080e+04 1.011050e+05 120.0 1.204043e+02
409 2.530420e-03 2.844669e-03 7.705500e+04 9.870004e+04 121.0 1.204639e+02
410 2.530420e-03 2.813244e-03 7.705500e+04 9.653554e+04 121.0 1.205175e+02
411 2.478450e-03 2.779765e-03 7.705500e+04 9.458748e+04 121.0 1.205658e+02
412 2.118750e-03 2.713663e-03 7.705500e+04 9.283424e+04 121.0 1.206092e+02
413 1.752340e-03 2.617531e-03 7.705500e+04 9.125631e+04 121.0 1.206483e+02
414 1.752340e-03 2.531012e-03 7.705500e+04 8.983618e+04 121.0 1.206834e+02
415 1.752340e-03 2.453145e-03 7.705500e+04 8.855806e+04 121.0 1.207151e+02
416 1.869490e-03 2.394779e-03 7.705500e+04 8.740776e+04 121.0 1.207436e+02
417 1.512740e-03 2.306575e-03 7.705500e+04 8.637248e+04 121.0 1.207692e+02
418 1.536130e-03 2.229531e-03 7.705500e+04 8.544073e+04 121.0 1.207923e+02
419 1.536130e-03 2.160191e-03 7.754850e+04 8.465151e+04 122.0 1.209131e+02
420 1.536130e-03 2.097785e-03 7.754850e+04 8.394121e+04 122.0 1.210218e+02
421 1.536130e-03 2.041619e-03 7.754850e+04 8.330194e+04 122.0 1.211196e+02
422 1.536130e-03 1.991070e-03 7.754850e+04 8.272659e+04 122.0 1.212076e+02
423 1.536130e-03 1.945576e-03 7.754850e+04 8.220878e+04 122.0 1.212869e+02
424 1.166880e-03 1.867707e-03 7.754850e+04 8.174276e+04 122.0 1.213582e+02
425 1.144390e-03 1.795375e-03 7.705500e+04 8.127398e+04 121.0 1.213224e+02
426 1.491660e-03 1.765003e-03 7.705500e+04 8.085208e+04 121.0 1.212901e+02
427 1.491660e-03 1.737669e-03 7.705500e+04 8.047237e+04 121.0 1.212611e+02
428 1.089580e-03 1.672860e-03 7.705500e+04 8.013064e+04 121.0 1.212350e+02
429 1.802840e-03 1.685858e-03 7.705500e+04 7.982307e+04 121.0 1.212115e+02
430 1.802840e-03 1.697556e-03 7.705500e+04 7.954627e+04 121.0 1.211904e+02
431 1.802840e-03 1.708085e-03 7.705500e+04 7.929714e+04 121.0 1.211713e+02
432 9.975570e-04 1.637032e-03 7.705500e+04 7.907293e+04 121.0 1.211542e+02
433 9.975570e-04 1.573084e-03 7.754850e+04 7.892048e+04 122.0 1.212388e+02
434 9.975570e-04 1.515532e-03 7.754850e+04 7.878328e+04 122.0 1.213149e+02
435 9.975570e-04 1.463734e-03 7.754850e+04 7.865981e+04 122.0 1.213834e+02
436 1.301430e-03 1.447504e-03 7.754850e+04 7.854868e+04 122.0 1.214451e+02
437 1.617870e-03 1.464540e-03 7.754710e+04 7.844852e+04 121.0 1.214006e+02
438 1.263490e-03 1.444435e-03 7.754710e+04 7.835838e+04 121.0 1.213605e+02
439 1.209230e-03 1.420915e-03 7.754710e+04 7.827725e+04 121.0 1.213244e+02
440 1.209230e-03 1.399746e-03 7.754710e+04 7.820423e+04 121.0 1.212920e+02
441 1.154970e-03 1.375269e-03 7.754710e+04 7.813852e+04 121.0 1.212628e+02
442 1.154970e-03 1.353239e-03 7.754710e+04 7.807938e+04 121.0 1.212365e+02
443 1.154970e-03 1.333412e-03 7.754710e+04 7.802615e+04 121.0 1.212129e+02
444 1.154970e-03 1.315568e-03 7.754710e+04 7.797825e+04 121.0 1.211916e+02
445 1.607870e-03 1.344798e-03 7.754710e+04 7.793513e+04 121.0 1.211724e+02
446 1.163220e-03 1.326640e-03 7.747320e+04 7.788894e+04 120.0 1.210552e+02
447 1.111240e-03 1.305100e-03 7.747320e+04 7.784736e+04 120.0 1.209497e+02
448 1.111240e-03 1.285714e-03 7.747320e+04 7.780995e+04 120.0 1.208547e+02
449 1.111240e-03 1.268267e-03 7.747320e+04 7.777627e+04 120.0 1.207692e+02
450 1.549550e-03 1.296395e-03 7.747320e+04 7.774597e+04 120.0 1.206923e+02
451 1.549550e-03 1.321711e-03 7.747320e+04 7.771869e+04 120.0 1.206231e+02
452 1.549550e-03 1.344495e-03 7.747320e+04 7.769414e+04 120.0 1.205608e+02
453 1.095270e-03 1.319572e-03 7.747320e+04 7.767205e+04 120.0 1.205047e+02
454 1.069080e-03 1.294523e-03 7.747040e+04 7.765188e+04 119.0 1.203542e+02
455 1.069080e-03 1.271979e-03 7.747040e+04 7.763373e+04 119.0 1.202188e+02
456 1.069080e-03 1.251689e-03 7.747040e+04 7.761740e+04 119.0 1.200969e+02
457 1.528480e-03 1.279368e-03 7.747040e+04 7.760270e+04 119.0 1.199872e+02
458 1.053800e-03 1.256811e-03 7.747040e+04 7.758947e+04 119.0 1.198885e+02
459 1.002000e-03 1.231330e-03 7.747040e+04 7.757756e+04 119.0 1.197997e+02
460 1.002000e-03 1.208397e-03 7.747040e+04 7.756685e+04 119.0 1.197197e+02
461 1.002000e-03 1.187757e-03 7.747040e+04 7.755720e+04 119.0 1.196477e+02
462 1.002000e-03 1.169182e-03 7.747040e+04 7.754852e+04 119.0 1.195829e+02
463 1.147480e-03 1.167011e-03 7.747040e+04 7.754071e+04 119.0 1.195247e+02
464 4.452980e-03 1.495608e-03 7.643430e+04 7.743007e+04 117.0 1.192722e+02
465 3.192540e-03 1.665301e-03 7.737090e+04 7.742415e+04 118.0 1.191450e+02
466 1.987250e-03 1.697496e-03 7.814260e+04 7.749600e+04 119.0 1.191305e+02
467 1.987250e-03 1.726472e-03 1.338880e+05 8.313520e+04 132.0 1.204174e+02
468 2.360450e-03 1.789869e-03 1.338880e+05 8.821048e+04 132.0 1.215757e+02
469 2.360450e-03 1.846928e-03 1.339140e+05 9.278083e+04 133.0 1.227181e+02
470 2.286460e-03 1.890881e-03 1.339140e+05 9.689415e+04 133.0 1.237463e+02
471 2.286460e-03 1.930439e-03 1.339140e+05 1.005961e+05 133.0 1.246717e+02
472 1.499060e-03 1.887301e-03 1.339140e+05 1.039279e+05 133.0 1.255045e+02
473 1.874430e-03 1.886014e-03 1.339140e+05 1.069265e+05 133.0 1.262541e+02
474 1.420730e-03 1.839485e-03 1.521360e+05 1.114475e+05 134.0 1.270286e+02
475 1.420730e-03 1.797610e-03 1.677760e+05 1.170803e+05 135.0 1.278258e+02
476 1.420730e-03 1.759922e-03 1.677760e+05 1.221499e+05 135.0 1.285432e+02
477 1.420730e-03 1.726003e-03 1.677760e+05 1.267125e+05 135.0 1.291889e+02
478 1.420730e-03 1.695475e-03 1.677760e+05 1.308189e+05 135.0 1.297700e+02
479 1.641580e-03 1.690086e-03 1.677760e+05 1.345146e+05 135.0 1.302930e+02
480 1.641580e-03 1.685235e-03 1.677760e+05 1.378407e+05 135.0 1.307637e+02
481 1.406230e-03 1.657335e-03 1.677760e+05 1.408342e+05 135.0 1.311873e+02
482 1.622370e-03 1.653838e-03 1.677760e+05 1.435284e+05 135.0 1.315686e+02
483 1.498880e-03 1.638342e-03 1.677760e+05 1.459532e+05 135.0 1.319117e+02
484 1.498880e-03 1.624396e-03 1.677760e+05 1.481355e+05 135.0 1.322206e+02
485 1.498880e-03 1.611845e-03 1.677760e+05 1.500995e+05 135.0 1.324985e+02
486 9.845510e-04 1.549115e-03 1.677760e+05 1.518672e+05 135.0 1.327487e+02
487 9.845510e-04 1.492659e-03 1.677760e+05 1.534580e+05 135.0 1.329738e+02
488 1.276360e-03 1.471029e-03 1.677760e+05 1.548898e+05 135.0 1.331764e+02
489 1.276360e-03 1.451562e-03 1.677760e+05 1.561785e+05 135.0 1.333588e+02
490 1.276360e-03 1.434042e-03 1.677760e+05 1.573382e+05 135.0 1.335229e+02
491 1.276360e-03 1.418274e-03 1.677760e+05 1.583820e+05 135.0 1.336706e+02
492 1.276360e-03 1.404082e-03 1.677760e+05 1.593214e+05 135.0 1.338035e+02
493 9.739300e-04 1.361067e-03 1.677760e+05 1.601669e+05 135.0 1.339232e+02
494 1.273930e-03 1.352353e-03 1.677760e+05 1.609278e+05 135.0 1.340309e+02
495 9.701130e-04 1.314129e-03 1.677760e+05 1.616126e+05 135.0 1.341278e+02
496 1.487700e-03 1.331486e-03 1.677760e+05 1.622289e+05 135.0 1.342150e+02
497 1.487700e-03 1.347108e-03 1.677760e+05 1.627836e+05 135.0 1.342935e+02
498 1.006070e-03 1.313004e-03 1.677760e+05 1.632829e+05 135.0 1.343642e+02
499 1.006070e-03 1.282311e-03 1.676440e+05 1.637190e+05 134.0 1.343277e+02
500 1.013700e-03 1.255450e-03 1.676440e+05 1.641115e+05 134.0 1.342950e+02
501 1.505010e-03 1.280406e-03 1.328120e+05 1.609815e+05 133.0 1.341655e+02
502 1.505010e-03 1.302866e-03 1.061980e+05 1.555032e+05 132.0 1.339489e+02
503 1.505010e-03 1.323080e-03 1.061980e+05 1.505727e+05 132.0 1.337540e+02
504 1.505010e-03 1.341273e-03 1.061980e+05 1.461352e+05 132.0 1.335786e+02
505 1.517180e-03 1.358864e-03 1.061980e+05 1.421415e+05 132.0 1.334208e+02
506 1.517180e-03 1.374696e-03 1.061980e+05 1.385471e+05 132.0 1.332787e+02
507 1.373100e-03 1.374536e-03 1.061980e+05 1.353122e+05 132.0 1.331508e+02
508 1.457460e-03 1.382828e-03 8.619140e+04 1.304001e+05 131.0 1.329357e+02
509 1.457460e-03 1.390292e-03 8.619140e+04 1.259793e+05 131.0 1.327422e+02
510 1.457460e-03 1.397008e-03 8.619140e+04 1.220005e+05 131.0 1.325679e+02
511 1.549060e-03 1.412214e-03 8.619140e+04 1.184196e+05 131.0 1.324112e+02
512 1.534710e-03 1.424463e-03 8.566990e+04 1.151446e+05 130.0 1.321700e+02
513 1.534710e-03 1.435488e-03 8.177200e+04 1.118073e+05 129.0 1.318530e+02
514 1.621700e-03 1.454109e-03 8.177200e+04 1.088038e+05 129.0 1.315677e+02
515 1.621700e-03 1.470868e-03 8.177200e+04 1.061006e+05 129.0 1.313110e+02
516 1.595120e-03 1.483293e-03 8.177200e+04 1.036678e+05 129.0 1.310799e+02
517 1.595120e-03 1.494476e-03 8.177200e+04 1.014782e+05 129.0 1.308719e+02
518 1.595120e-03 1.504540e-03 8.177200e+04 9.950757e+04 129.0 1.306847e+02
519 1.393950e-03 1.493481e-03 8.177200e+04 9.773401e+04 129.0 1.305162e+02
520 1.768940e-03 1.521027e-03 8.177200e+04 9.613781e+04 129.0 1.303646e+02
521 1.457160e-03 1.514641e-03 8.177200e+04 9.470123e+04 129.0 1.302281e+02
522 1.529760e-03 1.516152e-03 8.177200e+04 9.340831e+04 129.0 1.301053e+02
523 1.529760e-03 1.517513e-03 8.177200e+04 9.224468e+04 129.0 1.299948e+02
524 1.494010e-03 1.515163e-03 8.177200e+04 9.119741e+04 129.0 1.298953e+02
525 1.273100e-03 1.490957e-03 8.177200e+04 9.025487e+04 129.0 1.298058e+02
526 1.463770e-03 1.488238e-03 8.177200e+04 8.940658e+04 129.0 1.297252e+02
527 1.403860e-03 1.479800e-03 8.177200e+04 8.864312e+04 129.0 1.296527e+02
528 1.403860e-03 1.472206e-03 8.211810e+04 8.799062e+04 130.0 1.296874e+02
529 1.403860e-03 1.465372e-03 8.211810e+04 8.740337e+04 130.0 1.297187e+02
530 1.178200e-03 1.436654e-03 8.211810e+04 8.687484e+04 130.0 1.297468e+02
531 1.658980e-03 1.458887e-03 8.211810e+04 8.639917e+04 130.0 1.297721e+02
532 1.243210e-03 1.437319e-03 8.211810e+04 8.597106e+04 130.0 1.297949e+02
533 1.243210e-03 1.417908e-03 8.211810e+04 8.558576e+04 130.0 1.298154e+02
534 1.078460e-03 1.383963e-03 8.211810e+04 8.523900e+04 130.0 1.298339e+02
535 1.078460e-03 1.353413e-03 8.211810e+04 8.492691e+04 130.0 1.298505e+02
536 1.078460e-03 1.325918e-03 8.211810e+04 8.464603e+04 130.0 1.298654e+02
537 1.290170e-03 1.322343e-03 8.211810e+04 8.439323e+04 130.0 1.298789e+02
538 1.290170e-03 1.319126e-03 8.233830e+04 8.418774e+04 131.0 1.299910e+02
539 1.306100e-03 1.317823e-03 8.233830e+04 8.400280e+04 131.0 1.300919e+02
540 1.034510e-03 1.289492e-03 8.211810e+04 8.381433e+04 130.0 1.300827e+02
541 1.034510e-03 1.263994e-03 8.211810e+04 8.364470e+04 130.0 1.300744e+02
542 1.034510e-03 1.241045e-03 8.211810e+04 8.349204e+04 130.0 1.300670e+02
543 1.034510e-03 1.220392e-03 8.211810e+04 8.335465e+04 130.0 1.300603e+02
544 1.268550e-03 1.225208e-03 8.211810e+04 8.323099e+04 130.0 1.300543e+02
545 1.025770e-03 1.205264e-03 8.211810e+04 8.311971e+04 130.0 1.300488e+02
546 1.419180e-03 1.226655e-03 8.211810e+04 8.301954e+04 130.0 1.300440e+02
547 1.419180e-03 1.245908e-03 8.188980e+04 8.290657e+04 129.0 1.299396e+02
548 1.218110e-03 1.243128e-03 8.188980e+04 8.280489e+04 129.0 1.298456e+02
549 1.377720e-03 1.256587e-03 8.172570e+04 8.269697e+04 128.0 1.296610e+02
550 1.150270e-03 1.245956e-03 8.172570e+04 8.259985e+04 128.0 1.294949e+02
551 1.342090e-03 1.255569e-03 8.172570e+04 8.251243e+04 128.0 1.293454e+02
552 1.342090e-03 1.264221e-03 8.172570e+04 8.243376e+04 128.0 1.292109e+02
553 1.342090e-03 1.272008e-03 8.172570e+04 8.236295e+04 128.0 1.290898e+02
554 1.340910e-03 1.278898e-03 8.172570e+04 8.229923e+04 128.0 1.289808e+02
555 1.340910e-03 1.285099e-03 8.172570e+04 8.224187e+04 128.0 1.288827e+02
556 1.340910e-03 1.290680e-03 8.172570e+04 8.219026e+04 128.0 1.287945e+02
557 1.306290e-03 1.292241e-03 8.172570e+04 8.214380e+04 128.0 1.287150e+02
558 1.306290e-03 1.293646e-03 8.172570e+04 8.210199e+04 128.0 1.286435e+02
559 1.306290e-03 1.294911e-03 8.172570e+04 8.206436e+04 128.0 1.285792e+02
560 1.306290e-03 1.296049e-03 8.172570e+04 8.203050e+04 128.0 1.285213e+02
561 1.306290e-03 1.297073e-03 8.172570e+04 8.200002e+04 128.0 1.284691e+02
562 1.306290e-03 1.297994e-03 8.172570e+04 8.197258e+04 128.0 1.284222e+02
563 1.080230e-03 1.276218e-03 8.172570e+04 8.194790e+04 128.0 1.283800e+02
564 3.455780e-03 1.494174e-03 8.172570e+04 8.192568e+04 128.0 1.283420e+02
565 3.122850e-03 1.657042e-03 8.172570e+04 8.190568e+04 128.0 1.283078e+02
566 2.390900e-03 1.730428e-03 8.172570e+04 8.188768e+04 128.0 1.282770e+02
567 2.070730e-03 1.764458e-03 8.464350e+04 8.216326e+04 131.0 1.285493e+02
568 2.070730e-03 1.795085e-03 2.444020e+05 9.838714e+04 133.0 1.289944e+02
569 1.905110e-03 1.806088e-03 2.444020e+05 1.129886e+05 133.0 1.293949e+02
570 1.753000e-03 1.800779e-03 2.444020e+05 1.261300e+05 133.0 1.297554e+02
571 1.753000e-03 1.796001e-03 2.444020e+05 1.379572e+05 133.0 1.300799e+02
572 1.661490e-03 1.782550e-03 2.444020e+05 1.486016e+05 133.0 1.303719e+02
573 1.661490e-03 1.770444e-03 2.444020e+05 1.581817e+05 133.0 1.306347e+02
574 1.566360e-03 1.750035e-03 2.444020e+05 1.668037e+05 133.0 1.308713e+02
575 1.463200e-03 1.721352e-03 2.444240e+05 1.745657e+05 134.0 1.311841e+02
576 1.418000e-03 1.691017e-03 2.444240e+05 1.815516e+05 134.0 1.314657e+02
577 1.237160e-03 1.645631e-03 2.444240e+05 1.878388e+05 134.0 1.317191e+02
578 1.103690e-03 1.591437e-03 2.444240e+05 1.934973e+05 134.0 1.319472e+02
579 1.363280e-03 1.568621e-03 2.471000e+05 1.988576e+05 135.0 1.322525e+02
580 1.363280e-03 1.548087e-03 2.471240e+05 2.036842e+05 136.0 1.326273e+02
581 1.175430e-03 1.510821e-03 2.471240e+05 2.080282e+05 136.0 1.329645e+02
582 1.149470e-03 1.474686e-03 2.471240e+05 2.119378e+05 136.0 1.332681e+02
583 9.515020e-04 1.422368e-03 2.469410e+05 2.154381e+05 135.0 1.334413e+02
584 1.003330e-03 1.380464e-03 2.469410e+05 2.185884e+05 135.0 1.335971e+02
585 1.003330e-03 1.342751e-03 3.425260e+05 2.309822e+05 138.0 1.340374e+02
586 1.003330e-03 1.308809e-03 3.425260e+05 2.421365e+05 138.0 1.344337e+02
587 1.003330e-03 1.278261e-03 3.425260e+05 2.521755e+05 138.0 1.347903e+02
588 1.206990e-03 1.271134e-03 3.425260e+05 2.612105e+05 138.0 1.351113e+02
589 9.921450e-04 1.243235e-03 3.425260e+05 2.693421e+05 138.0 1.354002e+02
590 9.921450e-04 1.218126e-03 3.425260e+05 2.766605e+05 138.0 1.356601e+02
591 8.696930e-04 1.183283e-03 3.425260e+05 2.832470e+05 138.0 1.358941e+02
592 9.590150e-04 1.160856e-03 3.425260e+05 2.891749e+05 138.0 1.361047e+02
593 1.105970e-03 1.155367e-03 3.511040e+05 2.953678e+05 141.0 1.365942e+02
594 6.099650e-04 1.100827e-03 3.511040e+05 3.009415e+05 141.0 1.370348e+02
595 6.099650e-04 1.051741e-03 3.511040e+05 3.059577e+05 141.0 1.374313e+02
596 7.515220e-04 1.021719e-03 3.511040e+05 3.104723e+05 141.0 1.377882e+02
597 5.892540e-04 9.784724e-04 3.511040e+05 3.145355e+05 141.0 1.381094e+02
598 7.259400e-04 9.532192e-04 1.377120e+06 4.207940e+05 142.0 1.384984e+02
599 7.711090e-04 9.350082e-04 1.377120e+06 5.164266e+05 142.0 1.388486e+02
600 9.117350e-04 9.326808e-04 1.378710e+06 6.026549e+05 143.0 1.392637e+02
601 7.004480e-04 9.094576e-04 1.378710e+06 6.802604e+05 143.0 1.396374e+02
602 5.074410e-04 8.692559e-04 1.378710e+06 7.501054e+05 143.0 1.399736e+02
603 5.074410e-04 8.330744e-04 1.378710e+06 8.129658e+05 143.0 1.402763e+02
604 5.074410e-04 8.005111e-04 1.378710e+06 8.695402e+05 143.0 1.405486e+02
605 6.722380e-04 7.876838e-04 1.378710e+06 9.204572e+05 143.0 1.407938e+02
606 6.722380e-04 7.761392e-04 1.378710e+06 9.662825e+05 143.0 1.410144e+02
607 6.722380e-04 7.657491e-04 1.378710e+06 1.007525e+06 143.0 1.412130e+02
608 7.145970e-04 7.606339e-04 1.378710e+06 1.044644e+06 143.0 1.413917e+02
609 7.145970e-04 7.560302e-04 1.378710e+06 1.078050e+06 143.0 1.415525e+02
610 6.668520e-04 7.471124e-04 1.378710e+06 1.108116e+06 143.0 1.416972e+02
611 6.668520e-04 7.390863e-04 1.378710e+06 1.135176e+06 143.0 1.418275e+02
612 6.668520e-04 7.318629e-04 1.378710e+06 1.159529e+06 143.0 1.419448e+02
613 6.668520e-04 7.253618e-04 1.378710e+06 1.181447e+06 143.0 1.420503e+02
614 6.668520e-04 7.195108e-04 1.378710e+06 1.201173e+06 143.0 1.421453e+02
615 6.668520e-04 7.142449e-04 1.378710e+06 1.218927e+06 143.0 1.422307e+02
616 6.668520e-04 7.095056e-04 1.378710e+06 1.234905e+06 143.0 1.423077e+02
617 4.878780e-04 6.873429e-04 1.378710e+06 1.249286e+06 143.0 1.423769e+02
618 6.665320e-04 6.852618e-04 1.378710e+06 1.262228e+06 143.0 1.424392e+02
619 4.872850e-04 6.654641e-04 1.378710e+06 1.273876e+06 143.0 1.424953e+02
620 8.460870e-04 6.835264e-04 1.378710e+06 1.284360e+06 143.0 1.425458e+02
621 4.853530e-04 6.637091e-04 1.378710e+06 1.293795e+06 143.0 1.425912e+02
622 4.853530e-04 6.458735e-04 1.378710e+06 1.302286e+06 143.0 1.426321e+02
623 6.628040e-04 6.475665e-04 1.378710e+06 1.309929e+06 143.0 1.426689e+02
624 5.537390e-04 6.381838e-04 1.378710e+06 1.316807e+06 143.0 1.427020e+02
625 5.464580e-04 6.290112e-04 1.327180e+06 1.317844e+06 142.0 1.426318e+02
626 5.464580e-04 6.207559e-04 1.327180e+06 1.318778e+06 142.0 1.425686e+02
627 5.464580e-04 6.133261e-04 1.327180e+06 1.319618e+06 142.0 1.425117e+02
628 7.081250e-04 6.228060e-04 1.327180e+06 1.320374e+06 142.0 1.424606e+02
629 7.081250e-04 6.313379e-04 1.327180e+06 1.321055e+06 142.0 1.424145e+02
630 7.081250e-04 6.390166e-04 1.327180e+06 1.321667e+06 142.0 1.423731e+02
631 5.423200e-04 6.293469e-04 1.327180e+06 1.322219e+06 142.0 1.423358e+02
632 7.884610e-04 6.452583e-04 1.327180e+06 1.322715e+06 142.0 1.423022e+02
633 7.884610e-04 6.595786e-04 1.327170e+06 1.323160e+06 141.0 1.421720e+02
634 6.428460e-04 6.579053e-04 1.327170e+06 1.323561e+06 141.0 1.420548e+02
635 7.800790e-04 6.701227e-04 1.327170e+06 1.323922e+06 141.0 1.419493e+02
636 7.800790e-04 6.811183e-04 1.327170e+06 1.324247e+06 141.0 1.418544e+02
637 6.312040e-04 6.761269e-04 1.327170e+06 1.324539e+06 141.0 1.417689e+02
638 7.637360e-04 6.848878e-04 1.327170e+06 1.324802e+06 141.0 1.416920e+02
639 7.552290e-04 6.919219e-04 1.327170e+06 1.325039e+06 141.0 1.416228e+02
640 5.964740e-04 6.823771e-04 1.327170e+06 1.325252e+06 141.0 1.415605e+02
641 5.964740e-04 6.737868e-04 1.327170e+06 1.325444e+06 141.0 1.415045e+02
642 5.964740e-04 6.660555e-04 1.327170e+06 1.325617e+06 141.0 1.414540e+02
643 5.964740e-04 6.590974e-04 1.327170e+06 1.325772e+06 141.0 1.414086e+02
644 7.455000e-04 6.677376e-04 1.327170e+06 1.325912e+06 141.0 1.413678e+02
645 7.455000e-04 6.755139e-04 1.327170e+06 1.326038e+06 141.0 1.413310e+02
646 5.909360e-04 6.670561e-04 1.327170e+06 1.326151e+06 141.0 1.412979e+02
647 7.378450e-04 6.741350e-04 1.327170e+06 1.326253e+06 141.0 1.412681e+02
648 5.799780e-04 6.647193e-04 1.327170e+06 1.326344e+06 141.0 1.412413e+02
649 5.799780e-04 6.562452e-04 1.327170e+06 1.326427e+06 141.0 1.412172e+02
650 5.714590e-04 6.477665e-04 1.327170e+06 1.326501e+06 141.0 1.411954e+02
651 5.714590e-04 6.401358e-04 1.327170e+06 1.326568e+06 141.0 1.411759e+02
652 5.714590e-04 6.332681e-04 1.327170e+06 1.326628e+06 141.0 1.411583e+02
653 5.714590e-04 6.270872e-04 1.327170e+06 1.326683e+06 141.0 1.411425e+02
654 7.272520e-04 6.371037e-04 1.327170e+06 1.326731e+06 141.0 1.411282e+02
655 7.272520e-04 6.461185e-04 1.327170e+06 1.326775e+06 141.0 1.411154e+02
656 5.687730e-04 6.383840e-04 1.327170e+06 1.326815e+06 141.0 1.411039e+02
657 7.235780e-04 6.469034e-04 1.327170e+06 1.326850e+06 141.0 1.410935e+02
658 7.235780e-04 6.545708e-04 1.327170e+06 1.326882e+06 141.0 1.410841e+02
659 5.634310e-04 6.454568e-04 1.327170e+06 1.326911e+06 141.0 1.410757e+02
660 5.634310e-04 6.372543e-04 1.327170e+06 1.326937e+06 141.0 1.410681e+02
661 5.592310e-04 6.294519e-04 1.327170e+06 1.326960e+06 141.0 1.410613e+02
662 5.592310e-04 6.224298e-04 1.327170e+06 1.326981e+06 141.0 1.410552e+02
663 5.592310e-04 6.161100e-04 1.327170e+06 1.327000e+06 141.0 1.410497e+02
664 2.768730e-03 8.313720e-04 1.327170e+06 1.327017e+06 141.0 1.410447e+02
665 2.561420e-03 1.004377e-03 1.327170e+06 1.327032e+06 141.0 1.410402e+02
666 2.208710e-03 1.124810e-03 1.327170e+06 1.327046e+06 141.0 1.410362e+02
667 1.889890e-03 1.201318e-03 1.327170e+06 1.327058e+06 141.0 1.410326e+02
668 1.889890e-03 1.270175e-03 1.394600e+06 1.333813e+06 143.0 1.412293e+02
669 1.727450e-03 1.315903e-03 1.394600e+06 1.339891e+06 143.0 1.414064e+02
670 1.657860e-03 1.350098e-03 1.394600e+06 1.345362e+06 143.0 1.415658e+02
671 1.442460e-03 1.359335e-03 1.394600e+06 1.350286e+06 143.0 1.417092e+02
672 1.270150e-03 1.350416e-03 1.401000e+06 1.355357e+06 144.0 1.419383e+02
673 1.174840e-03 1.332859e-03 1.758910e+06 1.395713e+06 147.0 1.424444e+02
674 1.270780e-03 1.326651e-03 1.758910e+06 1.432032e+06 147.0 1.429000e+02
675 1.270780e-03 1.321064e-03 1.763370e+06 1.465166e+06 148.0 1.434100e+02
676 1.344660e-03 1.323423e-03 1.763370e+06 1.494987e+06 148.0 1.438690e+02
677 1.123470e-03 1.303428e-03 1.763370e+06 1.521825e+06 148.0 1.442821e+02
678 1.006200e-03 1.273705e-03 1.763370e+06 1.545979e+06 148.0 1.446539e+02
679 1.006200e-03 1.246955e-03 1.763370e+06 1.567718e+06 148.0 1.449885e+02
680 1.075850e-03 1.229844e-03 1.763370e+06 1.587284e+06 148.0 1.452896e+02
681 8.847520e-04 1.195335e-03 1.763370e+06 1.604892e+06 148.0 1.455607e+02
682 8.847520e-04 1.164277e-03 1.739040e+06 1.618307e+06 147.0 1.457046e+02
683 9.852910e-04 1.146378e-03 1.739040e+06 1.630380e+06 147.0 1.458342e+02
684 9.852910e-04 1.130269e-03 1.739040e+06 1.641246e+06 147.0 1.459507e+02
685 9.852910e-04 1.115772e-03 1.739040e+06 1.651026e+06 147.0 1.460557e+02
686 8.431770e-04 1.088512e-03 1.739040e+06 1.659827e+06 147.0 1.461501e+02
687 8.431770e-04 1.063979e-03 1.739040e+06 1.667748e+06 147.0 1.462351e+02
688 8.331770e-04 1.040898e-03 1.739040e+06 1.674878e+06 147.0 1.463116e+02
689 8.331770e-04 1.020126e-03 1.739040e+06 1.681294e+06 147.0 1.463804e+02
690 8.331770e-04 1.001431e-03 1.739040e+06 1.687068e+06 147.0 1.464424e+02
691 8.331770e-04 9.846059e-04 1.739040e+06 1.692266e+06 147.0 1.464981e+02
692 8.331770e-04 9.694630e-04 1.739040e+06 1.696943e+06 147.0 1.465483e+02
693 8.331770e-04 9.558344e-04 1.739040e+06 1.701153e+06 147.0 1.465935e+02
694 8.331770e-04 9.435687e-04 1.739040e+06 1.704941e+06 147.0 1.466341e+02
695 9.320090e-04 9.424127e-04 1.739040e+06 1.708351e+06 147.0 1.466707e+02
696 8.870570e-04 9.368771e-04 1.736810e+06 1.711197e+06 146.0 1.466037e+02
697 9.279190e-04 9.359813e-04 1.736810e+06 1.713758e+06 146.0 1.465433e+02
698 8.808090e-04 9.304641e-04 1.736810e+06 1.716064e+06 146.0 1.464890e+02
699 9.117040e-04 9.285881e-04 1.736810e+06 1.718138e+06 146.0 1.464401e+02
700 9.117040e-04 9.268997e-04 1.736810e+06 1.720005e+06 146.0 1.463961e+02
701 8.565980e-04 9.198695e-04 1.736810e+06 1.721686e+06 146.0 1.463565e+02
702 8.509570e-04 9.129783e-04 1.736810e+06 1.723198e+06 146.0 1.463208e+02
703 8.509570e-04 9.067761e-04 1.736810e+06 1.724559e+06 146.0 1.462887e+02
704 9.560150e-04 9.117000e-04 1.736810e+06 1.725785e+06 146.0 1.462599e+02
705 8.281780e-04 9.033478e-04 1.736810e+06 1.726887e+06 146.0 1.462339e+02
706 9.343580e-04 9.064488e-04 1.736810e+06 1.727879e+06 146.0 1.462105e+02
707 8.033110e-04 8.961351e-04 1.736810e+06 1.728772e+06 146.0 1.461894e+02
708 8.793900e-04 8.944605e-04 1.736810e+06 1.729576e+06 146.0 1.461705e+02
709 8.752410e-04 8.925386e-04 1.736810e+06 1.730300e+06 146.0 1.461534e+02
710 9.520530e-04 8.984900e-04 2.103580e+06 1.767628e+06 148.0 1.463381e+02
711 7.640580e-04 8.850468e-04 2.103580e+06 1.801223e+06 148.0 1.465043e+02
712 6.815490e-04 8.646970e-04 2.103580e+06 1.831459e+06 148.0 1.466539e+02
713 8.713310e-04 8.653604e-04 2.103580e+06 1.858671e+06 148.0 1.467885e+02
714 7.270970e-04 8.515341e-04 2.103580e+06 1.883162e+06 148.0 1.469096e+02
715 7.618600e-04 8.425667e-04 2.104920e+06 1.905337e+06 149.0 1.471187e+02
716 7.618600e-04 8.344960e-04 2.104920e+06 1.925296e+06 150.0 1.474068e+02
717 7.906110e-04 8.301075e-04 2.104920e+06 1.943258e+06 150.0 1.476661e+02
718 5.968450e-04 8.067813e-04 2.104920e+06 1.959424e+06 150.0 1.478995e+02
719 5.968450e-04 7.857876e-04 2.114490e+06 1.974931e+06 151.0 1.482096e+02
720 7.865380e-04 7.858627e-04 2.114490e+06 1.988887e+06 151.0 1.484886e+02
721 7.865380e-04 7.859302e-04 2.114490e+06 2.001447e+06 151.0 1.487397e+02
722 7.865380e-04 7.859910e-04 2.114490e+06 2.012751e+06 151.0 1.489658e+02
723 6.655390e-04 7.739458e-04 2.114490e+06 2.022925e+06 151.0 1.491692e+02
724 6.655390e-04 7.631051e-04 2.114490e+06 2.032082e+06 151.0 1.493523e+02
725 6.365120e-04 7.504458e-04 2.114490e+06 2.040323e+06 151.0 1.495170e+02
726 5.746990e-04 7.328711e-04 2.114490e+06 2.047739e+06 151.0 1.496653e+02
727 9.296590e-04 7.525499e-04 2.114620e+06 2.054427e+06 152.0 1.498988e+02
728 9.296590e-04 7.702608e-04 2.114620e+06 2.060447e+06 152.0 1.501089e+02
729 5.501530e-04 7.482500e-04 2.114620e+06 2.065864e+06 152.0 1.502980e+02
730 6.886470e-04 7.422897e-04 2.114620e+06 2.070740e+06 152.0 1.504682e+02
731 6.475660e-04 7.328174e-04 2.114620e+06 2.075128e+06 152.0 1.506214e+02
732 6.475660e-04 7.242922e-04 2.114620e+06 2.079077e+06 152.0 1.507593e+02
733 7.973270e-04 7.315957e-04 2.114620e+06 2.082631e+06 152.0 1.508833e+02
734 6.870300e-04 7.271391e-04 2.114620e+06 2.085830e+06 152.0 1.509950e+02
735 6.870300e-04 7.231282e-04 2.114620e+06 2.088709e+06 152.0 1.510955e+02
736 6.870300e-04 7.195184e-04 2.114620e+06 2.091300e+06 152.0 1.511860e+02
737 6.870300e-04 7.162696e-04 2.114620e+06 2.093632e+06 152.0 1.512674e+02
738 5.209640e-04 6.967390e-04 2.114620e+06 2.095731e+06 152.0 1.513406e+02
739 5.901490e-04 6.860800e-04 2.108330e+06 2.096991e+06 151.0 1.513066e+02
740 5.901490e-04 6.764869e-04 2.108330e+06 2.098125e+06 151.0 1.512759e+02
741 6.345010e-04 6.722883e-04 2.108330e+06 2.099145e+06 151.0 1.512483e+02
742 6.767930e-04 6.727388e-04 2.105180e+06 2.099749e+06 150.0 1.511235e+02
743 6.767930e-04 6.731442e-04 2.105180e+06 2.100292e+06 150.0 1.510111e+02
744 7.223800e-04 6.780678e-04 2.105180e+06 2.100781e+06 150.0 1.509100e+02
745 6.636530e-04 6.766263e-04 6.628910e+06 2.553594e+06 151.0 1.509190e+02
746 6.069430e-04 6.696580e-04 6.628910e+06 2.961125e+06 151.0 1.509271e+02
747 7.817650e-04 6.808687e-04 6.628910e+06 3.327904e+06 151.0 1.509344e+02
748 5.726490e-04 6.700467e-04 9.829300e+06 3.978043e+06 152.0 1.510410e+02
749 5.726490e-04 6.603069e-04 9.829300e+06 4.563169e+06 152.0 1.511369e+02
750 6.256680e-04 6.568430e-04 9.829300e+06 5.089782e+06 152.0 1.512232e+02
751 6.549480e-04 6.566535e-04 9.829300e+06 5.563734e+06 152.0 1.513009e+02
752 6.549480e-04 6.564830e-04 9.829300e+06 5.990291e+06 152.0 1.513708e+02
753 5.407080e-04 6.449055e-04 9.829300e+06 6.374191e+06 152.0 1.514337e+02
754 5.407080e-04 6.344857e-04 9.829300e+06 6.719702e+06 152.0 1.514903e+02
755 5.981800e-04 6.308552e-04 9.829300e+06 7.030662e+06 152.0 1.515413e+02
756 7.980790e-04 6.475775e-04 9.829300e+06 7.310526e+06 152.0 1.515872e+02
757 5.876190e-04 6.415817e-04 9.829300e+06 7.562403e+06 152.0 1.516285e+02
758 5.876190e-04 6.361854e-04 9.829300e+06 7.789093e+06 152.0 1.516656e+02
759 5.876190e-04 6.313288e-04 9.829300e+06 7.993114e+06 152.0 1.516990e+02
760 5.313250e-04 6.213284e-04 9.829300e+06 8.176732e+06 152.0 1.517291e+02
761 5.067410e-04 6.098697e-04 9.829300e+06 8.341989e+06 152.0 1.517562e+02
762 5.683040e-04 6.057131e-04 9.829300e+06 8.490720e+06 152.0 1.517806e+02
763 5.683040e-04 6.019722e-04 1.012940e+07 8.654588e+06 153.0 1.519025e+02
764 2.106120e-03 7.523870e-04 9.829300e+06 8.772059e+06 152.0 1.519123e+02
765 1.910850e-03 8.682333e-04 9.829300e+06 8.877783e+06 152.0 1.519211e+02
766 1.590100e-03 9.404199e-04 9.829300e+06 8.972935e+06 152.0 1.519290e+02
767 1.297290e-03 9.761069e-04 9.829300e+06 9.058572e+06 152.0 1.519361e+02
768 1.293430e-03 1.007839e-03 1.060090e+07 9.212804e+06 154.0 1.521425e+02
769 1.111720e-03 1.018227e-03 1.067040e+07 9.358564e+06 155.0 1.524282e+02
770 1.111720e-03 1.027577e-03 1.067040e+07 9.489748e+06 155.0 1.526854e+02
771 9.648330e-04 1.021302e-03 1.067040e+07 9.607813e+06 155.0 1.529168e+02
772 9.139530e-04 1.010567e-03 1.090680e+07 9.737712e+06 156.0 1.532252e+02
773 8.865730e-04 9.981679e-04 1.790310e+07 1.055425e+07 157.0 1.536026e+02
774 7.769290e-04 9.760440e-04 1.887330e+07 1.138616e+07 159.0 1.541424e+02
775 7.214760e-04 9.505872e-04 1.887330e+07 1.213487e+07 159.0 1.546281e+02
776 7.266310e-04 9.281916e-04 1.887870e+07 1.280925e+07 160.0 1.551653e+02
777 7.266310e-04 9.080355e-04 1.910210e+07 1.343854e+07 162.0 1.558488e+02
778 7.831510e-04 8.955471e-04 1.910210e+07 1.400489e+07 162.0 1.564639e+02
779 6.217420e-04 8.681666e-04 1.910240e+07 1.451464e+07 163.0 1.571175e+02
780 6.217420e-04 8.435241e-04 1.910260e+07 1.497344e+07 164.0 1.578058e+02
781 6.217420e-04 8.213459e-04 1.910260e+07 1.538636e+07 164.0 1.584252e+02
782 6.399980e-04 8.032111e-04 1.910260e+07 1.575798e+07 164.0 1.589827e+02
783 6.234370e-04 7.852337e-04 1.910260e+07 1.609244e+07 164.0 1.594844e+02
784 6.318580e-04 7.698961e-04 1.910260e+07 1.639346e+07 164.0 1.599360e+02
785 5.238310e-04 7.452896e-04 1.910260e+07 1.666437e+07 164.0 1.603424e+02
786 6.561220e-04 7.363729e-04 1.897530e+07 1.689547e+07 162.0 1.605081e+02
787 5.626250e-04 7.189981e-04 1.897530e+07 1.710345e+07 162.0 1.606573e+02
788 5.034640e-04 6.974447e-04 1.897940e+07 1.729104e+07 163.0 1.608916e+02
789 5.034640e-04 6.780466e-04 2.114900e+07 1.767684e+07 165.0 1.613024e+02
790 6.654950e-04 6.767914e-04 2.114900e+07 1.802406e+07 165.0 1.616722e+02
791 6.074790e-04 6.698602e-04 2.114900e+07 1.833655e+07 165.0 1.620050e+02
792 6.503380e-04 6.679080e-04 2.114900e+07 1.861779e+07 165.0 1.623045e+02
793 4.440420e-04 6.455214e-04 2.114900e+07 1.887092e+07 165.0 1.625740e+02
794 4.440420e-04 6.253734e-04 2.114900e+07 1.909872e+07 165.0 1.628166e+02
795 4.440420e-04 6.072403e-04 2.114900e+07 1.930375e+07 165.0 1.630350e+02
796 4.996020e-04 5.964765e-04 2.114900e+07 1.948828e+07 165.0 1.632315e+02
797 4.637410e-04 5.832029e-04 2.114900e+07 1.965435e+07 165.0 1.634083e+02
798 4.937050e-04 5.742531e-04 1.928360e+07 1.961727e+07 164.0 1.634675e+02
799 4.937050e-04 5.661983e-04 1.928360e+07 1.958391e+07 164.0 1.635207e+02
800 4.937050e-04 5.589490e-04 1.928360e+07 1.955388e+07 164.0 1.635687e+02
801 5.543490e-04 5.584890e-04 1.928360e+07 1.952685e+07 164.0 1.636118e+02
802 4.532610e-04 5.479662e-04 1.928360e+07 1.950252e+07 164.0 1.636506e+02
803 4.532610e-04 5.384957e-04 1.928360e+07 1.948063e+07 164.0 1.636856e+02
804 5.806210e-04 5.427082e-04 1.928360e+07 1.946093e+07 164.0 1.637170e+02
805 5.806210e-04 5.464995e-04 1.928360e+07 1.944320e+07 164.0 1.637453e+02
806 4.488640e-04 5.367359e-04 1.928360e+07 1.942724e+07 164.0 1.637708e+02
807 5.158320e-04 5.346455e-04 1.928360e+07 1.941287e+07 164.0 1.637937e+02
808 5.158320e-04 5.327642e-04 1.828340e+07 1.929992e+07 163.0 1.637143e+02
809 5.158320e-04 5.310710e-04 1.828340e+07 1.919827e+07 163.0 1.636429e+02
810 5.740560e-04 5.353695e-04 1.828340e+07 1.910679e+07 163.0 1.635786e+02
811 5.740560e-04 5.392381e-04 1.828340e+07 1.902445e+07 163.0 1.635207e+02
812 4.793190e-04 5.332462e-04 1.828340e+07 1.895034e+07 163.0 1.634687e+02
813 4.793190e-04 5.278535e-04 1.828340e+07 1.888365e+07 163.0 1.634218e+02
814 5.786880e-04 5.329369e-04 1.828340e+07 1.882362e+07 163.0 1.633796e+02
815 5.786880e-04 5.375120e-04 1.828340e+07 1.876960e+07 163.0 1.633417e+02
816 5.786880e-04 5.416296e-04 1.828340e+07 1.872098e+07 163.0 1.633075e+02
817 5.694160e-04 5.444083e-04 1.828340e+07 1.867722e+07 163.0 1.632767e+02
818 4.739710e-04 5.373645e-04 1.808070e+07 1.861757e+07 162.0 1.631491e+02
819 5.421620e-04 5.378443e-04 1.808070e+07 1.856388e+07 162.0 1.630342e+02
820 5.421620e-04 5.382761e-04 1.719180e+07 1.842667e+07 161.0 1.628307e+02
821 5.240540e-04 5.368539e-04 1.719180e+07 1.830319e+07 161.0 1.626477e+02
822 4.674410e-04 5.299126e-04 1.719180e+07 1.819205e+07 161.0 1.624829e+02
823 5.984620e-04 5.367675e-04 1.719180e+07 1.809202e+07 161.0 1.623346e+02
824 5.156860e-04 5.346594e-04 1.719180e+07 1.800200e+07 161.0 1.622012e+02
825 5.156860e-04 5.327620e-04 1.721110e+07 1.792291e+07 162.0 1.621810e+02
826 5.156860e-04 5.310544e-04 1.721110e+07 1.785173e+07 162.0 1.621629e+02
827 5.156860e-04 5.295176e-04 1.721110e+07 1.778767e+07 162.0 1.621466e+02
828 5.156860e-04 5.281344e-04 1.721110e+07 1.773001e+07 162.0 1.621320e+02
829 4.598880e-04 5.213098e-04 1.721110e+07 1.767812e+07 162.0 1.621188e+02
830 5.146080e-04 5.206396e-04 1.721110e+07 1.763142e+07 162.0 1.621069e+02
831 4.580550e-04 5.143811e-04 1.721110e+07 1.758939e+07 162.0 1.620962e+02
832 4.561490e-04 5.085579e-04 1.721110e+07 1.755156e+07 162.0 1.620866e+02
833 4.561490e-04 5.033170e-04 1.721110e+07 1.751751e+07 162.0 1.620779e+02
834 5.103230e-04 5.040176e-04 1.721110e+07 1.748687e+07 162.0 1.620701e+02
835 4.525140e-04 4.988673e-04 1.721110e+07 1.745929e+07 162.0 1.620631e+02
836 5.680720e-04 5.057877e-04 1.721110e+07 1.743447e+07 162.0 1.620568e+02
837 4.421150e-04 4.994205e-04 1.721110e+07 1.741214e+07 162.0 1.620511e+02
838 5.088290e-04 5.003613e-04 1.721110e+07 1.739203e+07 162.0 1.620460e+02
839 5.088290e-04 5.012081e-04 1.721110e+07 1.737394e+07 162.0 1.620414e+02
840 5.088290e-04 5.019702e-04 1.721110e+07 1.735766e+07 162.0 1.620373e+02
841 5.088290e-04 5.026561e-04 1.721110e+07 1.734300e+07 162.0 1.620335e+02
842 4.911380e-04 5.015043e-04 1.721110e+07 1.732981e+07 162.0 1.620302e+02
843 4.325350e-04 4.946073e-04 1.721110e+07 1.731794e+07 162.0 1.620272e+02
844 5.538320e-04 5.005298e-04 1.721110e+07 1.730726e+07 162.0 1.620245e+02
845 5.538320e-04 5.058600e-04 1.721110e+07 1.729764e+07 162.0 1.620220e+02
846 4.275060e-04 4.980246e-04 1.721110e+07 1.728899e+07 162.0 1.620198e+02
847 4.275060e-04 4.909728e-04 1.721110e+07 1.728120e+07 162.0 1.620178e+02
848 5.627790e-04 4.981534e-04 1.721110e+07 1.727419e+07 162.0 1.620160e+02
849 5.627790e-04 5.046159e-04 1.721110e+07 1.726788e+07 162.0 1.620144e+02
850 5.627790e-04 5.104322e-04 1.721110e+07 1.726220e+07 162.0 1.620130e+02
851 4.233740e-04 5.017264e-04 1.721110e+07 1.725709e+07 162.0 1.620117e+02
852 4.233740e-04 4.938912e-04 1.721110e+07 1.725249e+07 162.0 1.620105e+02
853 5.474800e-04 4.992501e-04 1.721110e+07 1.724835e+07 162.0 1.620095e+02
854 5.474800e-04 5.040731e-04 1.721110e+07 1.724463e+07 162.0 1.620085e+02
855 4.208990e-04 4.957557e-04 1.721110e+07 1.724127e+07 162.0 1.620077e+02
856 4.944410e-04 4.956242e-04 1.721110e+07 1.723826e+07 162.0 1.620069e+02
857 4.944410e-04 4.955059e-04 1.721110e+07 1.723554e+07 162.0 1.620062e+02
858 4.944410e-04 4.953994e-04 1.721110e+07 1.723310e+07 162.0 1.620056e+02
859 4.774860e-04 4.936080e-04 1.721110e+07 1.723090e+07 162.0 1.620050e+02
860 4.774860e-04 4.919958e-04 1.721110e+07 1.722892e+07 162.0 1.620045e+02
861 4.774860e-04 4.905449e-04 1.721110e+07 1.722714e+07 162.0 1.620041e+02
862 4.774860e-04 4.892390e-04 1.721110e+07 1.722553e+07 162.0 1.620037e+02
863 4.774860e-04 4.880637e-04 1.721110e+07 1.722409e+07 162.0 1.620033e+02
864 1.656920e-03 6.049493e-04 1.721110e+07 1.722279e+07 162.0 1.620030e+02
865 1.559990e-03 7.004534e-04 1.721110e+07 1.722162e+07 162.0 1.620027e+02
866 1.487190e-03 7.791270e-04 1.721110e+07 1.722057e+07 162.0 1.620024e+02
867 1.362670e-03 8.374813e-04 1.721110e+07 1.721962e+07 162.0 1.620022e+02
868 1.362670e-03 8.900002e-04 1.721110e+07 1.721877e+07 162.0 1.620020e+02
869 1.254980e-03 9.264982e-04 1.721110e+07 1.721800e+07 162.0 1.620018e+02
870 1.224400e-03 9.562884e-04 1.721110e+07 1.721731e+07 162.0 1.620016e+02
871 1.163210e-03 9.769805e-04 1.721110e+07 1.721669e+07 162.0 1.620014e+02
872 1.063920e-03 9.856745e-04 1.721110e+07 1.721613e+07 162.0 1.620013e+02
873 1.012040e-03 9.883110e-04 1.721110e+07 1.721563e+07 162.0 1.620012e+02
874 9.482320e-04 9.843031e-04 1.765270e+07 1.725934e+07 163.0 1.621010e+02
875 9.831530e-04 9.841881e-04 1.801600e+07 1.733500e+07 164.0 1.622909e+02
876 9.831530e-04 9.840846e-04 1.801600e+07 1.740310e+07 164.0 1.624618e+02
877 9.151760e-04 9.771937e-04 1.801600e+07 1.746439e+07 164.0 1.626157e+02
878 9.254200e-04 9.720164e-04 1.801600e+07 1.751955e+07 164.0 1.627541e+02
879 8.429870e-04 9.591134e-04 1.801600e+07 1.756920e+07 164.0 1.628787e+02
880 8.529820e-04 9.485003e-04 1.801600e+07 1.761388e+07 164.0 1.629908e+02
881 8.618070e-04 9.398310e-04 1.801600e+07 1.765409e+07 164.0 1.630917e+02
882 7.706400e-04 9.229119e-04 1.801600e+07 1.769028e+07 164.0 1.631826e+02
883 7.482440e-04 9.054451e-04 1.826220e+07 1.774747e+07 165.0 1.633643e+02
884 7.482440e-04 8.897250e-04 1.826220e+07 1.779895e+07 165.0 1.635279e+02
885 7.739090e-04 8.781434e-04 1.826220e+07 1.784527e+07 165.0 1.636751e+02
886 7.246670e-04 8.627957e-04 1.813320e+07 1.787406e+07 164.0 1.637076e+02
887 7.617610e-04 8.526923e-04 1.813320e+07 1.789998e+07 164.0 1.637368e+02
888 7.109510e-04 8.385181e-04 1.817770e+07 1.792775e+07 165.0 1.638631e+02
889 6.947820e-04 8.241445e-04 1.817770e+07 1.795274e+07 165.0 1.639768e+02
890 6.947820e-04 8.112083e-04 1.817770e+07 1.797524e+07 165.0 1.640791e+02
891 6.855480e-04 7.986422e-04 1.817770e+07 1.799549e+07 165.0 1.641712e+02
892 7.238580e-04 7.911638e-04 1.817770e+07 1.801371e+07 165.0 1.642541e+02
893 6.925170e-04 7.812991e-04 1.817770e+07 1.803011e+07 165.0 1.643287e+02
894 6.852950e-04 7.716987e-04 1.910580e+07 1.813768e+07 166.0 1.644958e+02
895 7.576280e-04 7.702917e-04 1.910580e+07 1.823449e+07 166.0 1.646462e+02
896 6.909250e-04 7.623550e-04 1.910580e+07 1.832162e+07 166.0 1.647816e+02
897 6.662010e-04 7.527396e-04 1.910580e+07 1.840004e+07 166.0 1.649035e+02
898 6.204070e-04 7.395063e-04 1.910580e+07 1.847061e+07 166.0 1.650131e+02
899 6.204070e-04 7.275964e-04 1.910580e+07 1.853413e+07 166.0 1.651118e+02
900 6.935550e-04 7.241923e-04 1.910580e+07 1.859130e+07 166.0 1.652006e+02
901 6.935550e-04 7.211285e-04 1.910580e+07 1.864275e+07 166.0 1.652806e+02
902 6.596190e-04 7.149776e-04 1.910580e+07 1.868905e+07 166.0 1.653525e+02
903 6.596190e-04 7.094417e-04 1.910580e+07 1.873073e+07 166.0 1.654173e+02
904 6.550480e-04 7.040023e-04 1.910580e+07 1.876824e+07 166.0 1.654755e+02
905 6.550480e-04 6.991069e-04 1.910580e+07 1.880199e+07 166.0 1.655280e+02
906 6.550480e-04 6.947010e-04 1.910580e+07 1.883237e+07 166.0 1.655752e+02
907 6.343610e-04 6.886670e-04 1.910580e+07 1.885972e+07 166.0 1.656177e+02
908 6.343610e-04 6.832364e-04 1.910580e+07 1.888432e+07 166.0 1.656559e+02
909 6.693900e-04 6.818518e-04 1.910580e+07 1.890647e+07 166.0 1.656903e+02
910 6.693900e-04 6.806056e-04 1.910580e+07 1.892640e+07 166.0 1.657213e+02
911 6.452800e-04 6.770730e-04 1.910580e+07 1.894434e+07 166.0 1.657491e+02
912 6.511030e-04 6.744760e-04 1.910580e+07 1.896049e+07 166.0 1.657742e+02
913 6.511030e-04 6.721387e-04 1.910580e+07 1.897502e+07 166.0 1.657968e+02
914 6.265940e-04 6.675843e-04 1.910580e+07 1.898810e+07 166.0 1.658171e+02
915 6.796260e-04 6.687884e-04 1.910580e+07 1.899987e+07 166.0 1.658354e+02
916 6.154430e-04 6.634539e-04 1.973170e+07 1.907305e+07 167.0 1.659519e+02
917 6.700350e-04 6.641120e-04 1.973170e+07 1.913892e+07 167.0 1.660567e+02
918 6.136060e-04 6.590614e-04 1.973170e+07 1.919820e+07 167.0 1.661510e+02
919 6.136060e-04 6.545159e-04 1.973170e+07 1.925155e+07 167.0 1.662359e+02
920 6.136060e-04 6.504249e-04 1.973170e+07 1.929956e+07 167.0 1.663123e+02
921 6.136060e-04 6.467430e-04 1.973170e+07 1.934277e+07 167.0 1.663811e+02
922 6.136060e-04 6.434293e-04 1.973170e+07 1.938167e+07 167.0 1.664430e+02
923 5.999660e-04 6.390830e-04 1.973170e+07 1.941667e+07 167.0 1.664987e+02
924 6.404660e-04 6.392213e-04 1.973170e+07 1.944817e+07 167.0 1.665488e+02
925 5.836620e-04 6.336653e-04 1.973170e+07 1.947653e+07 167.0 1.665939e+02
926 5.836620e-04 6.286650e-04 1.973170e+07 1.950204e+07 167.0 1.666345e+02
927 5.915270e-04 6.249512e-04 1.973170e+07 1.952501e+07 167.0 1.666711e+02
928 5.915270e-04 6.216088e-04 1.973170e+07 1.954568e+07 167.0 1.667040e+02
929 6.094190e-04 6.203898e-04 1.973170e+07 1.956428e+07 167.0 1.667336e+02
930 6.094190e-04 6.192927e-04 1.973170e+07 1.958102e+07 167.0 1.667602e+02
931 6.088450e-04 6.182480e-04 1.973170e+07 1.959609e+07 167.0 1.667842e+02
932 6.253010e-04 6.189533e-04 1.570340e+07 1.920682e+07 166.0 1.667058e+02
933 6.493450e-04 6.219924e-04 1.570340e+07 1.885648e+07 166.0 1.666352e+02
934 5.786950e-04 6.176627e-04 1.570340e+07 1.854117e+07 166.0 1.665717e+02
935 5.786950e-04 6.137659e-04 1.570340e+07 1.825739e+07 166.0 1.665145e+02
936 6.356200e-04 6.159513e-04 1.570340e+07 1.800199e+07 166.0 1.664631e+02
937 6.356200e-04 6.179182e-04 1.570340e+07 1.777214e+07 166.0 1.664168e+02
938 6.680180e-04 6.229282e-04 1.570340e+07 1.756526e+07 166.0 1.663751e+02
939 6.680180e-04 6.274372e-04 1.562730e+07 1.737147e+07 165.0 1.662376e+02
940 5.805460e-04 6.227480e-04 1.562730e+07 1.719705e+07 165.0 1.661138e+02
941 5.805460e-04 6.185278e-04 1.562730e+07 1.704007e+07 165.0 1.660024e+02
942 6.511150e-04 6.217866e-04 1.562730e+07 1.689880e+07 165.0 1.659022e+02
943 6.511150e-04 6.247194e-04 1.562730e+07 1.677165e+07 165.0 1.658120e+02
944 6.150940e-04 6.237569e-04 1.562730e+07 1.665721e+07 165.0 1.657308e+02
945 5.981060e-04 6.211918e-04 1.562730e+07 1.655422e+07 165.0 1.656577e+02
946 5.981060e-04 6.188832e-04 1.562730e+07 1.646153e+07 165.0 1.655919e+02
947 5.981060e-04 6.168055e-04 1.562730e+07 1.637811e+07 165.0 1.655327e+02
948 6.052630e-04 6.156512e-04 1.562730e+07 1.630303e+07 165.0 1.654795e+02
949 6.526150e-04 6.193476e-04 1.562730e+07 1.623545e+07 165.0 1.654315e+02
950 6.438290e-04 6.217957e-04 1.562730e+07 1.617464e+07 165.0 1.653884e+02
951 6.438290e-04 6.239991e-04 1.562730e+07 1.611990e+07 165.0 1.653495e+02
952 5.860830e-04 6.202075e-04 1.562730e+07 1.607064e+07 165.0 1.653146e+02
953 5.860830e-04 6.167950e-04 1.400520e+07 1.586410e+07 165.0 1.652831e+02
954 5.860830e-04 6.137238e-04 1.400520e+07 1.567821e+07 165.0 1.652548e+02
955 5.933260e-04 6.116840e-04 1.400520e+07 1.551091e+07 165.0 1.652293e+02
956 5.933260e-04 6.098482e-04 1.400520e+07 1.536034e+07 165.0 1.652064e+02
957 5.714870e-04 6.060121e-04 1.400520e+07 1.522482e+07 165.0 1.651858e+02
958 5.714870e-04 6.025596e-04 1.394260e+07 1.509660e+07 164.0 1.650672e+02
959 5.534150e-04 5.976451e-04 1.394260e+07 1.498120e+07 164.0 1.649605e+02
960 5.534150e-04 5.932221e-04 1.394260e+07 1.487734e+07 164.0 1.648644e+02
961 6.302940e-04 5.969293e-04 1.394260e+07 1.478387e+07 164.0 1.647780e+02
962 5.673380e-04 5.939702e-04 1.383530e+07 1.468901e+07 163.0 1.646002e+02
963 6.267720e-04 5.972504e-04 1.326420e+07 1.454653e+07 162.0 1.643402e+02
964 1.316990e-03 6.692243e-04 1.326420e+07 1.441830e+07 162.0 1.641061e+02
965 1.205030e-03 7.228049e-04 1.326420e+07 1.430289e+07 162.0 1.638955e+02
966 1.102680e-03 7.607924e-04 1.326420e+07 1.419902e+07 162.0 1.637060e+02
967 9.927690e-04 7.839901e-04 1.326420e+07 1.410554e+07 162.0 1.635354e+02
968 9.055070e-04 7.961418e-04 1.326420e+07 1.402140e+07 162.0 1.633818e+02
969 8.097640e-04 7.975040e-04 1.558880e+07 1.417814e+07 164.0 1.634437e+02
970 7.494930e-04 7.927029e-04 4.256620e+07 1.701695e+07 169.0 1.639993e+02
971 7.238100e-04 7.858136e-04 5.251750e+07 2.056700e+07 176.0 1.651994e+02
972 6.559270e-04 7.728249e-04 5.528860e+07 2.403916e+07 181.0 1.667794e+02
973 6.677660e-04 7.623190e-04 1.046880e+08 3.210405e+07 187.0 1.688015e+02
974 5.848540e-04 7.445725e-04 1.046890e+08 3.936254e+07 188.0 1.707213e+02
975 5.848540e-04 7.286007e-04 1.051980e+08 4.594609e+07 189.0 1.725492e+02
976 5.466880e-04 7.104094e-04 1.051980e+08 5.187128e+07 189.0 1.741943e+02
977 5.124430e-04 6.906128e-04 1.057210e+08 5.725625e+07 190.0 1.757749e+02
978 5.124430e-04 6.727958e-04 1.057210e+08 6.210273e+07 190.0 1.771974e+02
979 4.744660e-04 6.529628e-04 1.057210e+08 6.646455e+07 190.0 1.784776e+02
980 4.646640e-04 6.341329e-04 1.060710e+08 7.042520e+07 191.0 1.797299e+02
981 4.473210e-04 6.154517e-04 1.060710e+08 7.398978e+07 191.0 1.808569e+02
982 4.691070e-04 6.008173e-04 1.060710e+08 7.719790e+07 191.0 1.818712e+02
983 5.111890e-04 5.918544e-04 1.060710e+08 8.008521e+07 191.0 1.827841e+02
984 4.372250e-04 5.763915e-04 1.060710e+08 8.268379e+07 191.0 1.836057e+02
985 4.417320e-04 5.629255e-04 1.521070e+08 8.962611e+07 193.0 1.845451e+02
986 4.774980e-04 5.543828e-04 1.500240e+08 9.566590e+07 192.0 1.852906e+02
987 3.800550e-04 5.369500e-04 1.500240e+08 1.011017e+08 192.0 1.859615e+02
988 4.101890e-04 5.242739e-04 1.500710e+08 1.059986e+08 193.0 1.866654e+02
989 4.101890e-04 5.128654e-04 1.500710e+08 1.104059e+08 193.0 1.872988e+02
990 3.840810e-04 4.999870e-04 1.500710e+08 1.143724e+08 193.0 1.878690e+02
991 4.319570e-04 4.931840e-04 1.500710e+08 1.179422e+08 193.0 1.883821e+02
992 3.591600e-04 4.797816e-04 1.500710e+08 1.211551e+08 193.0 1.888439e+02
993 3.773390e-04 4.695373e-04 1.501710e+08 1.240567e+08 194.0 1.893595e+02
994 4.626530e-04 4.688489e-04 1.501710e+08 1.266681e+08 194.0 1.898235e+02
995 3.430600e-04 4.562700e-04 9.885600e+07 1.238869e+08 193.0 1.901412e+02
996 3.843710e-04 4.490801e-04 9.894100e+07 1.213923e+08 194.0 1.905271e+02
997 3.843710e-04 4.426092e-04 9.894100e+07 1.191472e+08 194.0 1.908743e+02
998 3.652860e-04 4.348769e-04 9.894100e+07 1.171266e+08 194.0 1.911869e+02
999 3.652860e-04 4.279178e-04 9.969480e+07 1.153834e+08 195.0 1.915682e+02
1000 4.081940e-04 4.259454e-04 9.969480e+07 1.138145e+08 195.0 1.919114e+02
1001 4.081940e-04 4.241703e-04 9.969480e+07 1.124026e+08 195.0 1.922203e+02
1002 3.638420e-04 4.181374e-04 9.969480e+07 1.111318e+08 195.0 1.924982e+02
1003 3.645350e-04 4.127772e-04 9.969480e+07 1.099881e+08 195.0 1.927484e+02
1004 4.084330e-04 4.123428e-04 9.969480e+07 1.089588e+08 195.0 1.929736e+02
1005 3.594470e-04 4.070532e-04 9.969480e+07 1.080324e+08 195.0 1.931762e+02
1006 3.594470e-04 4.022926e-04 9.969480e+07 1.071986e+08 195.0 1.933586e+02
1007 3.566170e-04 3.977250e-04 9.969480e+07 1.064482e+08 195.0 1.935227e+02
1008 3.566170e-04 3.936142e-04 2.890150e+07 9.869356e+07 194.0 1.935705e+02
1009 3.717720e-04 3.914300e-04 2.890150e+07 9.171435e+07 194.0 1.936134e+02
1010 3.917060e-04 3.914576e-04 2.890150e+07 8.543307e+07 194.0 1.936521e+02
1011 3.580760e-04 3.881194e-04 2.890150e+07 7.977991e+07 194.0 1.936869e+02
1012 3.580760e-04 3.851151e-04 2.890150e+07 7.469207e+07 194.0 1.937182e+02
1013 3.735920e-04 3.839628e-04 2.890150e+07 7.011301e+07 194.0 1.937464e+02
1014 3.735920e-04 3.829257e-04 2.890150e+07 6.599186e+07 194.0 1.937717e+02
1015 3.791860e-04 3.825517e-04 2.890150e+07 6.228282e+07 194.0 1.937946e+02
1016 3.338540e-04 3.776820e-04 2.890150e+07 5.894469e+07 194.0 1.938151e+02
1017 3.443230e-04 3.743461e-04 2.890150e+07 5.594037e+07 194.0 1.938336e+02
1018 3.443230e-04 3.713438e-04 2.890150e+07 5.323649e+07 194.0 1.938502e+02
1019 3.682480e-04 3.710342e-04 2.890150e+07 5.080299e+07 194.0 1.938652e+02
1020 3.481910e-04 3.687499e-04 2.890150e+07 4.861284e+07 194.0 1.938787e+02
1021 3.715640e-04 3.690313e-04 2.890150e+07 4.664170e+07 194.0 1.938908e+02
1022 3.492210e-04 3.670503e-04 2.890150e+07 4.486768e+07 194.0 1.939017e+02
1023 3.492210e-04 3.652673e-04 2.890150e+07 4.327107e+07 194.0 1.939116e+02
1024 3.739150e-04 3.661321e-04 2.890150e+07 4.183411e+07 194.0 1.939204e+02
1025 3.373010e-04 3.632490e-04 2.888290e+07 4.053899e+07 193.0 1.938284e+02
1026 3.494910e-04 3.618732e-04 2.887710e+07 3.937280e+07 192.0 1.936455e+02
1027 3.494910e-04 3.606350e-04 2.887710e+07 3.832323e+07 192.0 1.934810e+02
1028 3.795530e-04 3.625268e-04 2.887710e+07 3.737862e+07 192.0 1.933329e+02
1029 3.613850e-04 3.624126e-04 2.887710e+07 3.652846e+07 192.0 1.931996e+02
1030 3.878420e-04 3.649555e-04 2.887710e+07 3.576333e+07 192.0 1.930796e+02
1031 3.419240e-04 3.626524e-04 2.890930e+07 3.507793e+07 193.0 1.930717e+02
1032 3.419240e-04 3.605795e-04 2.890930e+07 3.446106e+07 193.0 1.930645e+02
1033 3.419240e-04 3.587140e-04 2.890930e+07 3.390589e+07 193.0 1.930581e+02
1034 3.215750e-04 3.550001e-04 2.890930e+07 3.340623e+07 193.0 1.930522e+02
1035 3.185320e-04 3.513533e-04 2.890930e+07 3.295654e+07 193.0 1.930470e+02
1036 3.658670e-04 3.528047e-04 2.890930e+07 3.255181e+07 193.0 1.930423e+02
1037 3.369170e-04 3.512159e-04 2.890930e+07 3.218756e+07 193.0 1.930381e+02
1038 3.369170e-04 3.497860e-04 2.890930e+07 3.185973e+07 193.0 1.930343e+02
1039 3.369170e-04 3.484991e-04 2.890930e+07 3.156469e+07 193.0 1.930309e+02
1040 3.199250e-04 3.456417e-04 2.890930e+07 3.129915e+07 193.0 1.930278e+02
1041 3.621000e-04 3.472875e-04 2.890930e+07 3.106017e+07 193.0 1.930250e+02
1042 3.428790e-04 3.468467e-04 2.890930e+07 3.084508e+07 193.0 1.930225e+02
1043 3.099550e-04 3.431575e-04 2.890930e+07 3.065150e+07 193.0 1.930202e+02
1044 3.453920e-04 3.433810e-04 2.890930e+07 3.047728e+07 193.0 1.930182e+02
1045 3.608910e-04 3.451320e-04 2.890930e+07 3.032048e+07 193.0 1.930164e+02
1046 3.098320e-04 3.416020e-04 2.890930e+07 3.017937e+07 193.0 1.930148e+02
1047 3.159590e-04 3.390377e-04 2.890930e+07 3.005236e+07 193.0 1.930133e+02
1048 3.440110e-04 3.395350e-04 2.890930e+07 2.993805e+07 193.0 1.930120e+02
1049 3.440110e-04 3.399826e-04 2.890930e+07 2.983518e+07 193.0 1.930108e+02
1050 3.440110e-04 3.403854e-04 2.890930e+07 2.974259e+07 193.0 1.930097e+02
1051 2.837910e-04 3.347260e-04 2.890930e+07 2.965926e+07 193.0 1.930087e+02
1052 2.837910e-04 3.296325e-04 2.890930e+07 2.958426e+07 193.0 1.930078e+02
1053 3.256150e-04 3.292307e-04 2.890930e+07 2.951677e+07 193.0 1.930071e+02
1054 3.256150e-04 3.288692e-04 2.857730e+07 2.942282e+07 192.0 1.929064e+02
1055 3.800620e-04 3.339885e-04 2.857730e+07 2.933827e+07 192.0 1.928157e+02
1056 2.976830e-04 3.303579e-04 2.857730e+07 2.926217e+07 192.0 1.927341e+02
1057 2.976830e-04 3.270904e-04 2.857730e+07 2.919369e+07 192.0 1.926607e+02
1058 2.976830e-04 3.241497e-04 2.857730e+07 2.913205e+07 192.0 1.925947e+02
1059 2.945480e-04 3.211895e-04 2.857730e+07 2.907657e+07 192.0 1.925352e+02
1060 2.822700e-04 3.172976e-04 2.857730e+07 2.902664e+07 192.0 1.924817e+02
1061 2.822700e-04 3.137948e-04 2.857730e+07 2.898171e+07 192.0 1.924335e+02
1062 2.988350e-04 3.122988e-04 2.857730e+07 2.894127e+07 192.0 1.923902e+02
1063 2.988350e-04 3.109524e-04 2.857730e+07 2.890487e+07 192.0 1.923511e+02
1064 8.640330e-04 3.662605e-04 2.857730e+07 2.887212e+07 192.0 1.923160e+02
1065 8.078530e-04 4.104197e-04 2.857730e+07 2.884263e+07 192.0 1.922844e+02
1066 7.340110e-04 4.427789e-04 2.857730e+07 2.881610e+07 192.0 1.922560e+02
1067 6.664010e-04 4.651411e-04 2.857730e+07 2.879222e+07 192.0 1.922304e+02
1068 6.030830e-04 4.789353e-04 2.857730e+07 2.877073e+07 192.0 1.922073e+02
1069 5.421430e-04 4.852560e-04 2.975570e+07 2.886923e+07 193.0 1.922866e+02
1070 5.019750e-04 4.869279e-04 3.457710e+07 2.944001e+07 196.0 1.926579e+02
1071 4.466560e-04 4.829007e-04 3.457710e+07 2.995372e+07 196.0 1.929922e+02
1072 4.466560e-04 4.792763e-04 3.658180e+07 3.061653e+07 198.0 1.934929e+02
1073 4.089800e-04 4.722466e-04 3.658180e+07 3.121306e+07 198.0 1.939436e+02
1074 4.089800e-04 4.659200e-04 3.777360e+07 3.186911e+07 199.0 1.944493e+02
1075 4.106210e-04 4.603901e-04 3.777360e+07 3.245956e+07 199.0 1.949044e+02
1076 3.891750e-04 4.532686e-04 3.777360e+07 3.299096e+07 199.0 1.953139e+02
1077 3.817820e-04 4.461199e-04 3.777360e+07 3.346923e+07 199.0 1.956825e+02
1078 3.627430e-04 4.377822e-04 4.227750e+07 3.435005e+07 200.0 1.961143e+02
1079 3.603670e-04 4.300407e-04 4.227750e+07 3.514280e+07 200.0 1.965028e+02
1080 3.603670e-04 4.230733e-04 5.231360e+07 3.685988e+07 201.0 1.969526e+02
1081 3.440050e-04 4.151665e-04 5.231360e+07 3.840525e+07 201.0 1.973573e+02
1082 3.573170e-04 4.093815e-04 5.231360e+07 3.979609e+07 201.0 1.977216e+02
1083 3.573170e-04 4.041751e-04 5.231360e+07 4.104784e+07 201.0 1.980494e+02
1084 3.248610e-04 3.962437e-04 5.231360e+07 4.217441e+07 201.0 1.983445e+02
1085 3.404370e-04 3.906630e-04 5.231360e+07 4.318833e+07 201.0 1.986100e+02
1086 3.346260e-04 3.850593e-04 5.231360e+07 4.410086e+07 201.0 1.988490e+02
1087 3.289650e-04 3.794499e-04 5.231360e+07 4.492213e+07 201.0 1.990641e+02
1088 3.242220e-04 3.739271e-04 5.231360e+07 4.566128e+07 201.0 1.992577e+02
1089 3.191810e-04 3.684525e-04 5.231360e+07 4.632651e+07 201.0 1.994319e+02
1090 3.142180e-04 3.630290e-04 5.231360e+07 4.692522e+07 201.0 1.995887e+02
1091 3.142180e-04 3.581479e-04 5.231360e+07 4.746406e+07 201.0 1.997299e+02
1092 3.077210e-04 3.531052e-04 5.231360e+07 4.794901e+07 201.0 1.998569e+02
1093 3.077210e-04 3.485668e-04 5.234420e+07 4.838853e+07 202.0 2.000712e+02
1094 3.138420e-04 3.450943e-04 5.234420e+07 4.878410e+07 202.0 2.002641e+02
1095 2.883830e-04 3.394232e-04 5.234420e+07 4.914011e+07 202.0 2.004377e+02
1096 2.883830e-04 3.343192e-04 5.234420e+07 4.946052e+07 202.0 2.005939e+02
1097 3.044080e-04 3.313281e-04 5.234420e+07 4.974889e+07 202.0 2.007345e+02
1098 3.044080e-04 3.286361e-04 5.234420e+07 5.000842e+07 202.0 2.008611e+02
1099 3.210270e-04 3.278752e-04 5.234420e+07 5.024200e+07 202.0 2.009750e+02
1100 2.934610e-04 3.244337e-04 5.234420e+07 5.045222e+07 202.0 2.010775e+02
1101 2.934610e-04 3.213365e-04 5.234420e+07 5.064141e+07 202.0 2.011697e+02
1102 3.170990e-04 3.209127e-04 5.234420e+07 5.081169e+07 202.0 2.012527e+02
1103 2.793350e-04 3.167549e-04 5.234420e+07 5.096494e+07 202.0 2.013275e+02
1104 2.793350e-04 3.130129e-04 5.234420e+07 5.110287e+07 202.0 2.013947e+02
1105 3.204750e-04 3.137592e-04 5.234420e+07 5.122700e+07 202.0 2.014552e+02
1106 3.193160e-04 3.143148e-04 5.234420e+07 5.133872e+07 202.0 2.015097e+02
1107 3.140960e-04 3.142930e-04 5.234420e+07 5.143927e+07 202.0 2.015588e+02
1108 2.880060e-04 3.116643e-04 6.670080e+07 5.296542e+07 203.0 2.017029e+02
1109 2.880060e-04 3.092984e-04 6.670080e+07 5.433896e+07 203.0 2.018326e+02
1110 2.617730e-04 3.045459e-04 6.670080e+07 5.557514e+07 203.0 2.019493e+02
1111 3.183990e-04 3.059312e-04 6.670080e+07 5.668771e+07 203.0 2.020544e+02
1112 3.157330e-04 3.069114e-04 6.670080e+07 5.768902e+07 203.0 2.021490e+02
1113 2.968600e-04 3.059062e-04 6.670080e+07 5.859020e+07 203.0 2.022341e+02
1114 2.949280e-04 3.048084e-04 6.701200e+07 5.943238e+07 204.0 2.024107e+02
1115 2.941770e-04 3.037453e-04 6.701200e+07 6.019034e+07 204.0 2.025696e+02
1116 2.840150e-04 3.017722e-04 6.701200e+07 6.087251e+07 204.0 2.027126e+02
1117 2.744860e-04 2.990436e-04 6.701200e+07 6.148646e+07 204.0 2.028414e+02
1118 2.571180e-04 2.948511e-04 6.722460e+07 6.206027e+07 205.0 2.030572e+02
1119 2.571180e-04 2.910778e-04 6.722460e+07 6.257670e+07 205.0 2.032515e+02
1120 3.226570e-04 2.942357e-04 6.722460e+07 6.304149e+07 205.0 2.034264e+02
1121 2.858090e-04 2.933930e-04 6.722460e+07 6.345980e+07 205.0 2.035837e+02
1122 2.858090e-04 2.926346e-04 6.722460e+07 6.383628e+07 205.0 2.037253e+02
1123 2.926990e-04 2.926410e-04 6.722460e+07 6.417511e+07 205.0 2.038528e+02
1124 2.926990e-04 2.926468e-04 6.722460e+07 6.448006e+07 205.0 2.039675e+02
1125 2.721340e-04 2.905956e-04 6.722460e+07 6.475452e+07 205.0 2.040708e+02
1126 2.721340e-04 2.887494e-04 6.722460e+07 6.500153e+07 205.0 2.041637e+02
1127 2.720140e-04 2.870759e-04 6.722460e+07 6.522383e+07 205.0 2.042473e+02
1128 2.720140e-04 2.855697e-04 6.722460e+07 6.542391e+07 205.0 2.043226e+02
1129 2.563100e-04 2.826437e-04 6.722460e+07 6.560398e+07 205.0 2.043903e+02
1130 2.637370e-04 2.807530e-04 7.454500e+07 6.649808e+07 206.0 2.045513e+02
1131 2.637370e-04 2.790514e-04 7.454500e+07 6.730277e+07 206.0 2.046962e+02
1132 3.163670e-04 2.827830e-04 7.454500e+07 6.802700e+07 206.0 2.048266e+02
1133 2.493160e-04 2.794363e-04 7.454500e+07 6.867880e+07 206.0 2.049439e+02
1134 2.493160e-04 2.764243e-04 7.454500e+07 6.926542e+07 206.0 2.050495e+02
1135 2.835030e-04 2.771321e-04 7.454500e+07 6.979337e+07 206.0 2.051446e+02
1136 2.835030e-04 2.777692e-04 7.454500e+07 7.026854e+07 206.0 2.052301e+02
1137 2.757390e-04 2.775662e-04 7.454500e+07 7.069618e+07 206.0 2.053071e+02
1138 2.814930e-04 2.779589e-04 7.454500e+07 7.108107e+07 206.0 2.053764e+02
1139 2.814930e-04 2.783123e-04 7.454500e+07 7.142746e+07 206.0 2.054387e+02
1140 2.814930e-04 2.786304e-04 7.454500e+07 7.173921e+07 206.0 2.054949e+02
1141 2.525310e-04 2.760204e-04 7.454500e+07 7.201979e+07 206.0 2.055454e+02
1142 2.525310e-04 2.736715e-04 7.297870e+07 7.211568e+07 205.0 2.054908e+02
1143 2.725100e-04 2.735553e-04 7.297870e+07 7.220198e+07 205.0 2.054418e+02
1144 2.510860e-04 2.713084e-04 7.297870e+07 7.227966e+07 205.0 2.053976e+02
1145 2.510860e-04 2.692862e-04 7.297870e+07 7.234956e+07 205.0 2.053578e+02
1146 2.654180e-04 2.688993e-04 7.297870e+07 7.241247e+07 205.0 2.053220e+02
1147 2.654180e-04 2.685512e-04 7.297870e+07 7.246910e+07 205.0 2.052898e+02
1148 2.932830e-04 2.710244e-04 7.297870e+07 7.252006e+07 205.0 2.052609e+02
1149 2.716870e-04 2.710907e-04 7.297870e+07 7.256592e+07 205.0 2.052348e+02
1150 2.731840e-04 2.713000e-04 7.297870e+07 7.260720e+07 205.0 2.052113e+02
1151 2.589780e-04 2.700678e-04 7.297870e+07 7.264435e+07 205.0 2.051902e+02
1152 2.679260e-04 2.698536e-04 7.297870e+07 7.267778e+07 205.0 2.051711e+02
1153 2.679260e-04 2.696608e-04 7.297870e+07 7.270788e+07 205.0 2.051540e+02
1154 2.854240e-04 2.712372e-04 7.297870e+07 7.273496e+07 205.0 2.051386e+02
1155 2.854240e-04 2.726558e-04 7.297870e+07 7.275933e+07 205.0 2.051248e+02
1156 2.613930e-04 2.715296e-04 7.297870e+07 7.278127e+07 205.0 2.051123e+02
1157 2.613930e-04 2.705159e-04 7.297860e+07 7.280100e+07 204.0 2.050011e+02
1158 2.613930e-04 2.696036e-04 7.297860e+07 7.281876e+07 204.0 2.049010e+02
1159 2.884400e-04 2.714873e-04 7.297860e+07 7.283475e+07 204.0 2.048109e+02
1160 2.535490e-04 2.696934e-04 7.297860e+07 7.284913e+07 204.0 2.047298e+02
1161 2.855880e-04 2.712829e-04 7.297860e+07 7.286208e+07 204.0 2.046568e+02
1162 2.564960e-04 2.698042e-04 7.297860e+07 7.287373e+07 204.0 2.045911e+02
1163 2.564960e-04 2.684734e-04 6.710900e+07 7.229726e+07 203.0 2.044320e+02
1164 6.454330e-04 3.061693e-04 6.710900e+07 7.177843e+07 203.0 2.042888e+02
1165 6.110310e-04 3.366555e-04 6.710900e+07 7.131149e+07 203.0 2.041599e+02
1166 5.341570e-04 3.564057e-04 6.710900e+07 7.089124e+07 203.0 2.040439e+02
1167 4.786860e-04 3.686337e-04 6.710900e+07 7.051302e+07 203.0 2.039395e+02
1168 4.170400e-04 3.734743e-04 8.320370e+07 7.178208e+07 205.0 2.040456e+02
1169 3.712420e-04 3.732511e-04 8.320370e+07 7.292425e+07 205.0 2.041410e+02
1170 3.291590e-04 3.688419e-04 8.331970e+07 7.396379e+07 206.0 2.043269e+02
1171 3.354590e-04 3.655036e-04 8.335900e+07 7.490331e+07 207.0 2.045942e+02
1172 2.845650e-04 3.574097e-04 8.477760e+07 7.589074e+07 209.0 2.050348e+02
1173 2.645450e-04 3.481233e-04 8.601790e+07 7.690346e+07 211.0 2.056313e+02
1174 2.569270e-04 3.390036e-04 8.823380e+07 7.803649e+07 212.0 2.062682e+02
1175 2.569270e-04 3.307960e-04 9.038270e+07 7.927111e+07 216.0 2.072414e+02
1176 2.424880e-04 3.219652e-04 9.038270e+07 8.038227e+07 216.0 2.081172e+02
1177 2.402920e-04 3.137979e-04 1.496680e+08 8.731084e+07 217.0 2.090055e+02
1178 2.075920e-04 3.031773e-04 1.497910e+08 9.355886e+07 218.0 2.099050e+02
1179 2.340260e-04 2.962621e-04 1.498250e+08 9.918547e+07 219.0 2.108145e+02
1180 2.478630e-04 2.914222e-04 1.672610e+08 1.059930e+08 225.0 2.122330e+02
1181 2.233210e-04 2.846121e-04 1.672610e+08 1.121198e+08 225.0 2.135097e+02
1182 1.995360e-04 2.761045e-04 1.672610e+08 1.176339e+08 225.0 2.146587e+02
1183 2.150750e-04 2.700015e-04 2.169000e+08 1.275605e+08 229.0 2.160929e+02
1184 2.314940e-04 2.661508e-04 2.529200e+08 1.400965e+08 231.0 2.175836e+02
1185 1.646660e-04 2.560023e-04 2.592560e+08 1.520124e+08 232.0 2.190252e+02
1186 1.833720e-04 2.487393e-04 2.680670e+08 1.636179e+08 234.0 2.205227e+02
1187 1.833720e-04 2.422026e-04 2.999910e+08 1.772552e+08 235.0 2.219704e+02
1188 1.936290e-04 2.373452e-04 2.999910e+08 1.895288e+08 235.0 2.232734e+02
1189 2.070710e-04 2.343178e-04 4.107870e+08 2.116546e+08 236.0 2.245461e+02
1190 1.878610e-04 2.296721e-04 4.107870e+08 2.315678e+08 236.0 2.256914e+02
1191 1.683790e-04 2.235428e-04 4.107870e+08 2.494898e+08 236.0 2.267223e+02
1192 1.693940e-04 2.181279e-04 4.129860e+08 2.658394e+08 237.0 2.277501e+02
1193 1.659200e-04 2.129071e-04 4.129860e+08 2.805540e+08 237.0 2.286751e+02
1194 1.941830e-04 2.110347e-04 4.193900e+08 2.944376e+08 238.0 2.296076e+02
1195 1.549490e-04 2.054261e-04 4.193900e+08 3.069329e+08 238.0 2.304468e+02
1196 1.728650e-04 2.021700e-04 4.193930e+08 3.181789e+08 239.0 2.313021e+02
1197 1.743640e-04 1.993894e-04 4.255340e+08 3.289144e+08 240.0 2.321719e+02
1198 1.730710e-04 1.967576e-04 4.255340e+08 3.385764e+08 240.0 2.329547e+02
1199 1.730710e-04 1.943889e-04 4.255340e+08 3.472721e+08 240.0 2.336592e+02
1200 1.582480e-04 1.907748e-04 4.255340e+08 3.550983e+08 240.0 2.342933e+02
1201 1.582480e-04 1.875221e-04 4.255340e+08 3.621419e+08 240.0 2.348640e+02
1202 1.360960e-04 1.823795e-04 4.255340e+08 3.684811e+08 240.0 2.353776e+02
1203 1.406680e-04 1.782084e-04 4.255340e+08 3.741864e+08 240.0 2.358398e+02
1204 1.435770e-04 1.747452e-04 4.255340e+08 3.793211e+08 240.0 2.362558e+02
1205 1.597930e-04 1.732500e-04 4.255340e+08 3.839424e+08 240.0 2.366303e+02
1206 1.279190e-04 1.687169e-04 4.255340e+08 3.881016e+08 240.0 2.369672e+02
1207 1.792760e-04 1.697728e-04 4.255340e+08 3.918448e+08 240.0 2.372705e+02
1208 1.453790e-04 1.673334e-04 4.255340e+08 3.952137e+08 240.0 2.375435e+02
1209 1.348650e-04 1.640866e-04 4.255340e+08 3.982458e+08 240.0 2.377891e+02
1210 1.348650e-04 1.611644e-04 4.255340e+08 4.009746e+08 240.0 2.380102e+02
1211 1.344290e-04 1.584909e-04 4.255340e+08 4.034305e+08 240.0 2.382092e+02
1212 1.344290e-04 1.560847e-04 4.255340e+08 4.056409e+08 240.0 2.383883e+02
1213 1.570610e-04 1.561823e-04 4.255340e+08 4.076302e+08 240.0 2.385494e+02
1214 1.570610e-04 1.562702e-04 4.255340e+08 4.094206e+08 240.0 2.386945e+02
1215 1.309560e-04 1.537388e-04 4.255340e+08 4.110319e+08 240.0 2.388250e+02
1216 1.309560e-04 1.514605e-04 4.255340e+08 4.124821e+08 240.0 2.389425e+02
1217 1.530590e-04 1.516204e-04 4.255340e+08 4.137873e+08 240.0 2.390483e+02
1218 1.334620e-04 1.498045e-04 4.255340e+08 4.149620e+08 240.0 2.391435e+02
1219 1.334620e-04 1.481703e-04 4.255340e+08 4.160192e+08 240.0 2.392291e+02
1220 1.578700e-04 1.491402e-04 4.255340e+08 4.169707e+08 240.0 2.393062e+02
1221 1.578700e-04 1.500132e-04 4.255340e+08 4.178270e+08 240.0 2.393756e+02
1222 1.378030e-04 1.487922e-04 4.255340e+08 4.185977e+08 240.0 2.394380e+02
1223 1.725220e-04 1.511652e-04 4.255340e+08 4.192913e+08 240.0 2.394942e+02
1224 1.284190e-04 1.488906e-04 4.255340e+08 4.199156e+08 240.0 2.395448e+02
1225 1.596140e-04 1.499629e-04 4.255340e+08 4.204774e+08 240.0 2.395903e+02
1226 1.635340e-04 1.513200e-04 4.255340e+08 4.209831e+08 240.0 2.396313e+02
1227 1.635340e-04 1.525414e-04 4.255340e+08 4.214382e+08 240.0 2.396682e+02
1228 1.320200e-04 1.504893e-04 4.255340e+08 4.218478e+08 240.0 2.397013e+02
1229 1.320200e-04 1.486423e-04 4.255340e+08 4.222164e+08 240.0 2.397312e+02
1230 1.387150e-04 1.476496e-04 4.255340e+08 4.225481e+08 240.0 2.397581e+02
1231 1.387150e-04 1.467561e-04 4.255340e+08 4.228467e+08 240.0 2.397823e+02
1232 1.382110e-04 1.459016e-04 4.255340e+08 4.231155e+08 240.0 2.398041e+02
1233 1.382110e-04 1.451326e-04 4.255340e+08 4.233573e+08 240.0 2.398236e+02
1234 1.469350e-04 1.453128e-04 4.255340e+08 4.235750e+08 240.0 2.398413e+02
1235 1.469350e-04 1.454750e-04 4.255340e+08 4.237709e+08 240.0 2.398572e+02
1236 1.347810e-04 1.444056e-04 4.255340e+08 4.239472e+08 240.0 2.398714e+02
1237 1.347810e-04 1.434432e-04 4.255340e+08 4.241059e+08 240.0 2.398843e+02
1238 1.347810e-04 1.425769e-04 4.255340e+08 4.242487e+08 240.0 2.398959e+02
1239 1.415620e-04 1.424755e-04 4.255340e+08 4.243772e+08 240.0 2.399063e+02
1240 1.415620e-04 1.423841e-04 4.255340e+08 4.244929e+08 240.0 2.399157e+02
1241 1.410950e-04 1.422552e-04 4.255340e+08 4.245970e+08 240.0 2.399241e+02
1242 1.410950e-04 1.421392e-04 4.255340e+08 4.246907e+08 240.0 2.399317e+02
1243 1.156820e-04 1.394935e-04 4.255340e+08 4.247750e+08 240.0 2.399385e+02
1244 1.156820e-04 1.371123e-04 3.704210e+08 4.193396e+08 239.0 2.398447e+02
1245 1.478130e-04 1.381824e-04 3.704210e+08 4.144478e+08 239.0 2.397602e+02
1246 1.478130e-04 1.391454e-04 3.704210e+08 4.100451e+08 239.0 2.396842e+02
1247 1.450820e-04 1.397391e-04 3.704210e+08 4.060827e+08 239.0 2.396158e+02
1248 1.450820e-04 1.402734e-04 3.704210e+08 4.025165e+08 239.0 2.395542e+02
1249 1.243400e-04 1.386801e-04 3.704210e+08 3.993070e+08 239.0 2.394988e+02
1250 1.243400e-04 1.372460e-04 3.704210e+08 3.964184e+08 239.0 2.394489e+02
1251 1.576580e-04 1.392872e-04 3.704210e+08 3.938186e+08 239.0 2.394040e+02
1252 1.576580e-04 1.411243e-04 3.626930e+08 3.907061e+08 237.0 2.391636e+02
1253 1.284960e-04 1.398615e-04 3.626930e+08 3.879048e+08 237.0 2.389472e+02
1254 1.284960e-04 1.387249e-04 3.617390e+08 3.852882e+08 236.0 2.386525e+02
1255 1.391770e-04 1.387701e-04 3.617390e+08 3.829333e+08 236.0 2.383873e+02
1256 1.329440e-04 1.381875e-04 2.570770e+08 3.703476e+08 234.0 2.379485e+02
1257 1.329440e-04 1.376632e-04 2.570770e+08 3.590206e+08 234.0 2.375537e+02
1258 1.305260e-04 1.369495e-04 2.570770e+08 3.488262e+08 234.0 2.371983e+02
1259 1.305260e-04 1.363071e-04 2.570770e+08 3.396513e+08 234.0 2.368785e+02
1260 1.315410e-04 1.358305e-04 2.570770e+08 3.313939e+08 234.0 2.365906e+02
1261 1.315410e-04 1.354016e-04 2.570770e+08 3.239622e+08 234.0 2.363316e+02
1262 1.510280e-04 1.369642e-04 2.570770e+08 3.172737e+08 234.0 2.360984e+02
1263 1.510280e-04 1.383706e-04 2.570770e+08 3.112540e+08 234.0 2.358886e+02
1264 3.805920e-04 1.625927e-04 2.570770e+08 3.058363e+08 234.0 2.356997e+02
1265 3.535220e-04 1.816856e-04 2.570770e+08 3.009604e+08 234.0 2.355297e+02
1266 3.220130e-04 1.957184e-04 2.570770e+08 2.965720e+08 234.0 2.353768e+02
1267 2.769970e-04 2.038462e-04 2.570770e+08 2.926225e+08 234.0 2.352391e+02
1268 2.476630e-04 2.082279e-04 2.570770e+08 2.890680e+08 234.0 2.351152e+02
1269 2.242760e-04 2.098327e-04 2.602920e+08 2.861904e+08 235.0 2.351037e+02
1270 1.911550e-04 2.079650e-04 2.669620e+08 2.842675e+08 236.0 2.351933e+02
1271 1.864150e-04 2.058100e-04 2.669620e+08 2.825370e+08 236.0 2.352740e+02
1272 1.905320e-04 2.042822e-04 2.672380e+08 2.810071e+08 237.0 2.354466e+02
1273 1.718180e-04 2.010357e-04 3.925950e+08 2.921659e+08 239.0 2.358019e+02
1274 1.504020e-04 1.959724e-04 4.260780e+08 3.055571e+08 243.0 2.365217e+02
1275 1.649260e-04 1.928677e-04 4.260780e+08 3.176092e+08 243.0 2.371696e+02
1276 1.569200e-04 1.892730e-04 4.365230e+08 3.295006e+08 244.0 2.378526e+02
1277 1.569200e-04 1.860377e-04 4.929430e+08 3.458448e+08 246.0 2.386673e+02
1278 1.239680e-04 1.798307e-04 4.929430e+08 3.605546e+08 246.0 2.394006e+02
1279 1.508360e-04 1.769312e-04 4.929430e+08 3.737935e+08 246.0 2.400605e+02
1280 1.372630e-04 1.729644e-04 4.929430e+08 3.857084e+08 246.0 2.406545e+02
1281 1.232650e-04 1.679945e-04 5.301810e+08 4.001557e+08 247.0 2.412890e+02
1282 1.381400e-04 1.650090e-04 5.312210e+08 4.132622e+08 249.0 2.420601e+02
1283 1.249520e-04 1.610033e-04 5.312210e+08 4.250581e+08 249.0 2.427541e+02
1284 1.412710e-04 1.590301e-04 5.312210e+08 4.356744e+08 249.0 2.433787e+02
1285 1.633230e-04 1.594594e-04 5.313220e+08 4.452391e+08 250.0 2.440408e+02
1286 1.197070e-04 1.554841e-04 5.313220e+08 4.538474e+08 250.0 2.446368e+02
1287 1.197070e-04 1.519064e-04 5.313220e+08 4.615949e+08 250.0 2.451731e+02
1288 1.152070e-04 1.482365e-04 5.313220e+08 4.685676e+08 250.0 2.456558e+02
1289 1.280700e-04 1.462198e-04 5.313220e+08 4.748430e+08 250.0 2.460902e+02
1290 1.035290e-04 1.419508e-04 5.313220e+08 4.804909e+08 250.0 2.464812e+02
1291 1.133710e-04 1.390928e-04 5.313220e+08 4.855740e+08 250.0 2.468331e+02
1292 1.104290e-04 1.362264e-04 5.313220e+08 4.901488e+08 250.0 2.471498e+02
1293 1.126980e-04 1.338736e-04 5.313220e+08 4.942662e+08 250.0 2.474348e+02
1294 1.432740e-04 1.348136e-04 5.313220e+08 4.979717e+08 250.0 2.476913e+02
1295 1.311730e-04 1.344495e-04 8.011240e+08 5.282870e+08 252.0 2.481222e+02
1296 1.072160e-04 1.317262e-04 8.011240e+08 5.555707e+08 252.0 2.485100e+02
1297 1.246300e-04 1.310166e-04 8.011240e+08 5.801260e+08 252.0 2.488590e+02
1298 1.073720e-04 1.286521e-04 8.011240e+08 6.022258e+08 252.0 2.491731e+02
1299 1.419080e-04 1.299777e-04 8.011240e+08 6.221156e+08 252.0 2.494558e+02
1300 1.360390e-04 1.305838e-04 8.048900e+08 6.403931e+08 253.0 2.498102e+02
1301 1.245560e-04 1.299810e-04 8.048900e+08 6.568428e+08 253.0 2.501292e+02
1302 1.000220e-04 1.269851e-04 8.048900e+08 6.716475e+08 253.0 2.504162e+02
1303 1.000220e-04 1.242888e-04 8.048900e+08 6.849717e+08 253.0 2.506746e+02
1304 1.199500e-04 1.238549e-04 8.048900e+08 6.969636e+08 253.0 2.509072e+02
1305 1.056950e-04 1.220390e-04 8.048900e+08 7.077562e+08 253.0 2.511164e+02
1306 1.261310e-04 1.224482e-04 8.048900e+08 7.174696e+08 253.0 2.513048e+02
1307 9.510650e-05 1.197140e-04 8.048900e+08 7.262116e+08 253.0 2.514743e+02
1308 1.291140e-04 1.206540e-04 8.048900e+08 7.340795e+08 253.0 2.516269e+02
1309 8.986130e-05 1.175747e-04 8.048900e+08 7.411605e+08 253.0 2.517642e+02
1310 1.197590e-04 1.177932e-04 8.048900e+08 7.475335e+08 253.0 2.518878e+02
1311 1.197590e-04 1.179897e-04 8.048900e+08 7.532691e+08 253.0 2.519990e+02
1312 1.267870e-04 1.188695e-04 8.048900e+08 7.584312e+08 253.0 2.520991e+02
1313 9.906530e-05 1.168890e-04 8.048900e+08 7.630771e+08 253.0 2.521892e+02
1314 1.355770e-04 1.187578e-04 8.048900e+08 7.672584e+08 253.0 2.522703e+02
1315 9.840370e-05 1.167224e-04 8.048900e+08 7.710215e+08 253.0 2.523432e+02
1316 1.291540e-04 1.179656e-04 8.582220e+08 7.797416e+08 254.0 2.525089e+02
1317 1.234710e-04 1.185161e-04 8.582220e+08 7.875896e+08 254.0 2.526580e+02
1318 1.234710e-04 1.190116e-04 8.582220e+08 7.946529e+08 254.0 2.527922e+02
1319 8.212570e-05 1.153230e-04 8.582220e+08 8.010098e+08 254.0 2.529130e+02
1320 9.851630e-05 1.136423e-04 8.582220e+08 8.067310e+08 254.0 2.530217e+02
1321 1.128790e-04 1.135660e-04 8.586340e+08 8.119213e+08 255.0 2.532195e+02
1322 1.128790e-04 1.134973e-04 8.575100e+08 8.164802e+08 254.0 2.532976e+02
1323 9.316040e-05 1.114636e-04 8.575100e+08 8.205832e+08 254.0 2.533678e+02
1324 9.316040e-05 1.096333e-04 8.575100e+08 8.242758e+08 254.0 2.534310e+02
1325 1.297500e-04 1.116450e-04 8.575100e+08 8.275993e+08 254.0 2.534879e+02
1326 9.126450e-05 1.096069e-04 8.575100e+08 8.305903e+08 254.0 2.535391e+02
1327 1.055390e-04 1.092001e-04 8.575100e+08 8.332823e+08 254.0 2.535852e+02
1328 1.192420e-04 1.102043e-04 8.575100e+08 8.357051e+08 254.0 2.536267e+02
1329 1.241080e-04 1.115947e-04 8.541140e+08 8.375460e+08 253.0 2.535640e+02
1330 9.712760e-05 1.101480e-04 8.541140e+08 8.392028e+08 253.0 2.535076e+02
1331 9.712760e-05 1.088459e-04 8.541140e+08 8.406939e+08 253.0 2.534569e+02
1332 1.124150e-04 1.092028e-04 8.541140e+08 8.420359e+08 253.0 2.534112e+02
1333 1.124150e-04 1.095241e-04 8.541140e+08 8.432437e+08 253.0 2.533701e+02
1334 1.054440e-04 1.091161e-04 8.541140e+08 8.443307e+08 253.0 2.533331e+02
1335 1.054440e-04 1.087488e-04 8.541140e+08 8.453091e+08 253.0 2.532998e+02
1336 1.014940e-04 1.080234e-04 8.541140e+08 8.461896e+08 253.0 2.532698e+02
1337 1.014940e-04 1.073704e-04 8.541140e+08 8.469820e+08 253.0 2.532428e+02
1338 1.065650e-04 1.072899e-04 8.541140e+08 8.476952e+08 253.0 2.532185e+02
1339 1.065650e-04 1.072174e-04 8.525890e+08 8.481846e+08 252.0 2.530967e+02
1340 1.147790e-04 1.079736e-04 8.525890e+08 8.486250e+08 252.0 2.529870e+02
1341 1.147790e-04 1.086541e-04 8.525890e+08 8.490214e+08 252.0 2.528883e+02
1342 1.120320e-04 1.089919e-04 8.525890e+08 8.493782e+08 252.0 2.527995e+02
1343 1.097170e-04 1.090644e-04 8.525890e+08 8.496993e+08 252.0 2.527195e+02
1344 1.097170e-04 1.091297e-04 8.525890e+08 8.499882e+08 252.0 2.526476e+02
1345 1.060520e-04 1.088219e-04 8.525890e+08 8.502483e+08 252.0 2.525828e+02
1346 9.925880e-05 1.078656e-04 8.525890e+08 8.504824e+08 252.0 2.525245e+02
1347 9.925880e-05 1.070049e-04 8.463380e+08 8.500679e+08 251.0 2.523721e+02
1348 1.182890e-04 1.081333e-04 8.463380e+08 8.496949e+08 251.0 2.522349e+02
1349 1.161460e-04 1.089346e-04 8.463380e+08 8.493593e+08 251.0 2.521114e+02
1350 1.161460e-04 1.096557e-04 8.463380e+08 8.490571e+08 251.0 2.520002e+02
1351 1.168050e-04 1.103707e-04 8.463380e+08 8.487852e+08 251.0 2.519002e+02
1352 1.168050e-04 1.110141e-04 8.463380e+08 8.485405e+08 251.0 2.518102e+02
1353 1.159240e-04 1.115051e-04 8.463380e+08 8.483202e+08 251.0 2.517292e+02
1354 1.248550e-04 1.128401e-04 8.460650e+08 8.480947e+08 250.0 2.515563e+02
1355 1.248550e-04 1.140416e-04 8.457160e+08 8.478568e+08 249.0 2.513006e+02
1356 8.304820e-05 1.109422e-04 8.457160e+08 8.476428e+08 249.0 2.510706e+02
1357 8.304820e-05 1.081528e-04 8.457160e+08 8.474501e+08 249.0 2.508635e+02
1358 8.304820e-05 1.056424e-04 8.457160e+08 8.472767e+08 249.0 2.506772e+02
1359 1.118860e-04 1.062667e-04 8.457160e+08 8.471206e+08 249.0 2.505094e+02
1360 1.118980e-04 1.068299e-04 8.457160e+08 8.469801e+08 249.0 2.503585e+02
1361 1.118980e-04 1.073367e-04 8.457160e+08 8.468537e+08 249.0 2.502227e+02
1362 1.040500e-04 1.070080e-04 8.457160e+08 8.467400e+08 249.0 2.501004e+02
1363 1.040500e-04 1.067122e-04 8.457160e+08 8.466376e+08 249.0 2.499903e+02
1364 2.632130e-04 1.223623e-04 8.457160e+08 8.465454e+08 249.0 2.498913e+02
1365 2.809990e-04 1.382260e-04 8.457160e+08 8.464625e+08 249.0 2.498022e+02
1366 2.453610e-04 1.489395e-04 8.457160e+08 8.463878e+08 249.0 2.497220e+02
1367 2.357840e-04 1.576239e-04 8.457160e+08 8.463206e+08 249.0 2.496498e+02
1368 2.066780e-04 1.625293e-04 8.457160e+08 8.462602e+08 249.0 2.495848e+02
1369 1.943830e-04 1.657147e-04 8.457160e+08 8.462058e+08 249.0 2.495263e+02
1370 1.679380e-04 1.659370e-04 8.457160e+08 8.461568e+08 249.0 2.494737e+02
1371 1.595150e-04 1.652948e-04 8.457160e+08 8.461127e+08 249.0 2.494263e+02
1372 1.431020e-04 1.630755e-04 8.822180e+08 8.497232e+08 250.0 2.494837e+02
1373 1.403660e-04 1.608046e-04 8.822180e+08 8.529727e+08 250.0 2.495353e+02
1374 1.350240e-04 1.582265e-04 8.822180e+08 8.558972e+08 250.0 2.495818e+02
1375 1.315570e-04 1.555596e-04 8.977570e+08 8.600832e+08 253.0 2.499236e+02
1376 1.295340e-04 1.529570e-04 1.036750e+09 8.777499e+08 255.0 2.504312e+02
1377 1.277190e-04 1.504332e-04 1.036750e+09 8.936499e+08 255.0 2.508881e+02
1378 1.057890e-04 1.459688e-04 1.044210e+09 9.087059e+08 256.0 2.513993e+02
1379 1.185320e-04 1.432251e-04 1.051000e+09 9.229353e+08 257.0 2.519594e+02
1380 1.077140e-04 1.396740e-04 1.051000e+09 9.357418e+08 257.0 2.524634e+02
1381 1.273840e-04 1.384450e-04 1.091850e+09 9.513526e+08 259.0 2.531171e+02
1382 1.206860e-04 1.366691e-04 1.116350e+09 9.678523e+08 260.0 2.538054e+02
1383 9.605700e-05 1.326079e-04 5.388140e+09 1.409881e+09 264.0 2.548248e+02
1384 1.072520e-04 1.300723e-04 8.207860e+09 2.089679e+09 265.0 2.558424e+02
1385 1.072520e-04 1.277903e-04 8.955030e+09 2.776214e+09 267.0 2.569581e+02
1386 9.889710e-05 1.249010e-04 8.955030e+09 3.394096e+09 267.0 2.579623e+02
1387 9.434490e-05 1.218453e-04 8.955030e+09 3.950189e+09 267.0 2.588661e+02
1388 9.954950e-05 1.196158e-04 8.955030e+09 4.450673e+09 267.0 2.596795e+02
1389 8.971000e-05 1.166252e-04 8.955030e+09 4.901109e+09 267.0 2.604115e+02
1390 8.971000e-05 1.139337e-04 9.560990e+09 5.367097e+09 269.0 2.612704e+02
1391 9.133700e-05 1.116740e-04 9.560990e+09 5.786486e+09 269.0 2.620433e+02
1392 6.956600e-05 1.074632e-04 9.560990e+09 6.163937e+09 269.0 2.627390e+02
1393 1.045390e-04 1.071708e-04 9.560990e+09 6.503642e+09 269.0 2.633651e+02
1394 9.080890e-05 1.055346e-04 9.560990e+09 6.809377e+09 269.0 2.639286e+02
1395 1.074300e-04 1.057241e-04 9.560990e+09 7.084538e+09 269.0 2.644357e+02
1396 7.937180e-05 1.030889e-04 9.560990e+09 7.332183e+09 269.0 2.648922e+02
1397 8.993380e-05 1.017734e-04 9.560990e+09 7.555064e+09 269.0 2.653029e+02
1398 9.568700e-05 1.011648e-04 9.560990e+09 7.755657e+09 269.0 2.656726e+02
1399 1.009200e-04 1.011403e-04 9.560990e+09 7.936190e+09 269.0 2.660054e+02
1400 8.216120e-05 9.924237e-05 9.560990e+09 8.098670e+09 269.0 2.663048e+02
1401 9.565710e-05 9.888384e-05 9.672820e+09 8.256085e+09 270.0 2.666744e+02
1402 9.640510e-05 9.863597e-05 9.672820e+09 8.397758e+09 270.0 2.670069e+02
1403 8.943190e-05 9.771556e-05 9.672820e+09 8.525265e+09 270.0 2.673062e+02
1404 1.028590e-04 9.822990e-05 9.678300e+09 8.640568e+09 271.0 2.676756e+02
1405 8.521530e-05 9.692844e-05 9.678300e+09 8.744341e+09 271.0 2.680080e+02
1406 1.003390e-04 9.726950e-05 9.678300e+09 8.837737e+09 271.0 2.683072e+02
1407 1.026480e-04 9.780735e-05 9.678300e+09 8.921793e+09 271.0 2.685765e+02
1408 8.577300e-05 9.660391e-05 9.678300e+09 8.997444e+09 271.0 2.688189e+02
1409 8.576070e-05 9.551959e-05 9.678300e+09 9.065530e+09 271.0 2.690370e+02
1410 9.682750e-05 9.565038e-05 9.678300e+09 9.126807e+09 271.0 2.692333e+02
1411 9.268470e-05 9.535382e-05 9.678300e+09 9.181956e+09 271.0 2.694100e+02
1412 9.598690e-05 9.541712e-05 9.678300e+09 9.231590e+09 271.0 2.695690e+02
1413 1.086890e-04 9.674431e-05 9.678300e+09 9.276261e+09 271.0 2.697121e+02
1414 9.129030e-05 9.619891e-05 9.678300e+09 9.316465e+09 271.0 2.698409e+02
1415 7.859210e-05 9.443823e-05 9.678300e+09 9.352649e+09 271.0 2.699568e+02
1416 1.036150e-04 9.535591e-05 9.678300e+09 9.385214e+09 271.0 2.700611e+02
1417 8.978370e-05 9.479869e-05 9.678300e+09 9.414522e+09 271.0 2.701550e+02
1418 8.880160e-05 9.419898e-05 9.678300e+09 9.440900e+09 271.0 2.702395e+02
1419 8.882030e-05 9.366111e-05 9.678300e+09 9.464640e+09 271.0 2.703155e+02
1420 1.017880e-04 9.447380e-05 9.678300e+09 9.486006e+09 271.0 2.703840e+02
1421 9.396860e-05 9.442328e-05 9.678300e+09 9.505236e+09 271.0 2.704456e+02
1422 9.821350e-05 9.480230e-05 9.678300e+09 9.522542e+09 271.0 2.705010e+02
1423 9.833800e-05 9.515587e-05 9.678300e+09 9.538118e+09 271.0 2.705509e+02
1424 8.452600e-05 9.409288e-05 9.678300e+09 9.552136e+09 271.0 2.705958e+02
1425 1.010630e-04 9.478990e-05 9.678300e+09 9.564752e+09 271.0 2.706362e+02
1426 8.553750e-05 9.386466e-05 9.678300e+09 9.576107e+09 271.0 2.706726e+02
1427 1.051640e-04 9.499459e-05 9.678300e+09 9.586326e+09 271.0 2.707054e+02
1428 1.024050e-04 9.573563e-05 9.678300e+09 9.595524e+09 271.0 2.707348e+02
1429 7.099610e-05 9.326168e-05 9.657690e+09 9.601740e+09 270.0 2.706613e+02
1430 8.782760e-05 9.271827e-05 9.657690e+09 9.607335e+09 270.0 2.705952e+02
1431 9.870400e-05 9.331684e-05 8.156390e+09 9.462241e+09 269.0 2.704357e+02
1432 1.021360e-04 9.419876e-05 8.156390e+09 9.331656e+09 269.0 2.702921e+02
1433 8.975500e-05 9.375438e-05 8.156390e+09 9.214129e+09 269.0 2.701629e+02
1434 9.045350e-05 9.342429e-05 8.156390e+09 9.108355e+09 269.0 2.700466e+02
1435 7.948280e-05 9.203015e-05 8.151420e+09 9.012662e+09 268.0 2.698420e+02
1436 9.859890e-05 9.268702e-05 8.151420e+09 8.926538e+09 268.0 2.696578e+02
1437 1.018030e-04 9.359862e-05 8.151420e+09 8.849026e+09 268.0 2.694920e+02
1438 8.364530e-05 9.260329e-05 8.151420e+09 8.779265e+09 268.0 2.693428e+02
1439 9.334780e-05 9.267774e-05 8.151420e+09 8.716481e+09 268.0 2.692085e+02
1440 8.567130e-05 9.197709e-05 8.151420e+09 8.659975e+09 268.0 2.690877e+02
1441 8.567130e-05 9.134651e-05 8.151420e+09 8.609119e+09 268.0 2.689789e+02
1442 7.946500e-05 9.015836e-05 8.151420e+09 8.563349e+09 268.0 2.688810e+02
1443 7.988440e-05 8.913097e-05 8.151420e+09 8.522156e+09 268.0 2.687929e+02
1444 7.707010e-05 8.792488e-05 8.151420e+09 8.485083e+09 268.0 2.687136e+02
1445 8.332610e-05 8.746500e-05 8.151420e+09 8.451716e+09 268.0 2.686422e+02
1446 8.848190e-05 8.756669e-05 8.151420e+09 8.421687e+09 268.0 2.685780e+02
1447 8.159850e-05 8.696987e-05 8.151420e+09 8.394660e+09 268.0 2.685202e+02
1448 9.213420e-05 8.748631e-05 8.151420e+09 8.370336e+09 268.0 2.684682e+02
1449 9.622730e-05 8.836041e-05 8.151420e+09 8.348444e+09 268.0 2.684214e+02
1450 7.817100e-05 8.734146e-05 8.151420e+09 8.328742e+09 268.0 2.683792e+02
1451 8.470660e-05 8.707798e-05 8.151420e+09 8.311010e+09 268.0 2.683413e+02
1452 8.725460e-05 8.709564e-05 8.151420e+09 8.295051e+09 268.0 2.683072e+02
1453 7.504020e-05 8.589010e-05 8.151420e+09 8.280688e+09 268.0 2.682765e+02
1454 1.033540e-04 8.763649e-05 8.151420e+09 8.267761e+09 268.0 2.682488e+02
1455 8.983180e-05 8.785602e-05 8.151420e+09 8.256127e+09 268.0 2.682239e+02
1456 9.350080e-05 8.842050e-05 8.151420e+09 8.245656e+09 268.0 2.682015e+02
1457 8.819300e-05 8.839775e-05 8.151420e+09 8.236233e+09 268.0 2.681814e+02
1458 8.660510e-05 8.821848e-05 8.151420e+09 8.227751e+09 268.0 2.681633e+02
1459 8.940530e-05 8.833716e-05 8.151420e+09 8.220118e+09 268.0 2.681469e+02
1460 8.543900e-05 8.804735e-05 8.151420e+09 8.213248e+09 268.0 2.681322e+02
1461 8.138470e-05 8.738108e-05 8.151420e+09 8.207066e+09 268.0 2.681190e+02
1462 9.376830e-05 8.801980e-05 8.151420e+09 8.201501e+09 268.0 2.681071e+02
1463 9.009040e-05 8.822686e-05 8.151420e+09 8.196493e+09 268.0 2.680964e+02
1464 1.878950e-04 9.819368e-05 8.151420e+09 8.191986e+09 268.0 2.680868e+02
1465 1.630670e-04 1.046810e-04 8.151420e+09 8.187929e+09 268.0 2.680781e+02
1466 1.430720e-04 1.085201e-04 8.151420e+09 8.184278e+09 268.0 2.680703e+02
1467 1.162560e-04 1.092937e-04 8.151420e+09 8.180992e+09 268.0 2.680632e+02
1468 1.009450e-04 1.084588e-04 1.026560e+10 8.389453e+09 270.0 2.682569e+02
1469 9.487560e-05 1.071005e-04 1.061330e+10 8.611838e+09 273.0 2.687312e+02
1470 9.794310e-05 1.061848e-04 1.064570e+10 8.815224e+09 276.0 2.694581e+02
1471 9.474990e-05 1.050413e-04 3.908170e+10 1.184187e+10 281.0 2.706123e+02
1472 8.627720e-05 1.031649e-04 5.306660e+10 1.596434e+10 286.0 2.721511e+02
1473 1.005920e-04 1.029076e-04 2.803880e+11 4.240671e+10 288.0 2.737360e+02
1474 9.497790e-05 1.021146e-04 2.952070e+11 6.768674e+10 290.0 2.753624e+02
1475 9.853080e-05 1.017562e-04 3.315060e+11 9.406867e+10 294.0 2.772261e+02
1476 9.778060e-05 1.013587e-04 1.778680e+12 2.625298e+11 298.0 2.793035e+02
1477 9.444180e-05 1.006670e-04 1.781080e+12 4.143848e+11 299.0 2.812732e+02
1478 9.250350e-05 9.985063e-05 1.781080e+12 5.510543e+11 299.0 2.830458e+02
1479 8.447150e-05 9.831272e-05 1.784460e+12 6.743949e+11 300.0 2.847413e+02
1480 8.447150e-05 9.692860e-05 1.798460e+12 7.868014e+11 302.0 2.864671e+02
1481 7.690620e-05 9.492636e-05 1.798460e+12 8.879673e+11 302.0 2.880204e+02
1482 8.238970e-05 9.367269e-05 1.798460e+12 9.790165e+11 302.0 2.894184e+02
1483 8.520170e-05 9.282559e-05 1.798460e+12 1.060961e+12 302.0 2.906765e+02
1484 7.540260e-05 9.108329e-05 1.798460e+12 1.134711e+12 302.0 2.918089e+02
1485 8.208990e-05 9.018396e-05 1.854990e+12 1.206739e+12 303.0 2.929280e+02
1486 7.564790e-05 8.873035e-05 1.857680e+12 1.271833e+12 304.0 2.940352e+02
1487 7.825660e-05 8.768297e-05 1.857680e+12 1.330418e+12 304.0 2.950317e+02
1488 7.420670e-05 8.633535e-05 1.857680e+12 1.383144e+12 304.0 2.959285e+02
1489 9.158660e-05 8.686047e-05 1.857680e+12 1.430597e+12 304.0 2.967357e+02
1490 9.158660e-05 8.733309e-05 3.478860e+12 1.635424e+12 305.0 2.975621e+02
1491 7.344520e-05 8.594430e-05 3.478860e+12 1.819767e+12 305.0 2.983059e+02
1492 6.631980e-05 8.398185e-05 3.478860e+12 1.985677e+12 305.0 2.989753e+02
1493 7.233760e-05 8.281742e-05 4.819110e+12 2.269020e+12 306.0 2.996778e+02
1494 7.809400e-05 8.234508e-05 4.819110e+12 2.524029e+12 306.0 3.003100e+02
1495 7.207960e-05 8.131853e-05 4.819110e+12 2.753537e+12 306.0 3.008790e+02
1496 6.631280e-05 7.981796e-05 4.819110e+12 2.960094e+12 306.0 3.013911e+02
1497 7.172460e-05 7.900862e-05 4.819110e+12 3.145996e+12 306.0 3.018520e+02
1498 7.876890e-05 7.898465e-05 4.819110e+12 3.313307e+12 306.0 3.022668e+02
1499 7.004910e-05 7.809110e-05 4.839860e+12 3.465963e+12 307.0 3.027401e+02
1500 7.396820e-05 7.767881e-05 4.839860e+12 3.603352e+12 307.0 3.031661e+02
1501 7.160060e-05 7.707099e-05 4.839860e+12 3.727003e+12 307.0 3.035495e+02
1502 7.936070e-05 7.729996e-05 5.422250e+12 3.896528e+12 308.0 3.039945e+02
1503 6.908580e-05 7.647854e-05 5.422250e+12 4.049100e+12 308.0 3.043951e+02
1504 7.653060e-05 7.648375e-05 6.897970e+12 4.333987e+12 309.0 3.048556e+02
1505 7.736530e-05 7.657190e-05 7.007620e+12 4.601350e+12 310.0 3.053700e+02
1506 7.858100e-05 7.677281e-05 7.007620e+12 4.841977e+12 310.0 3.058330e+02
1507 7.858100e-05 7.695363e-05 7.007620e+12 5.058542e+12 310.0 3.062497e+02
1508 6.370520e-05 7.562879e-05 7.007620e+12 5.253449e+12 310.0 3.066247e+02
1509 6.643180e-05 7.470909e-05 7.007620e+12 5.428866e+12 310.0 3.069623e+02
1510 6.542040e-05 7.378022e-05 7.007620e+12 5.586742e+12 310.0 3.072660e+02
1511 6.542040e-05 7.294424e-05 7.007620e+12 5.728830e+12 310.0 3.075394e+02
1512 6.864100e-05 7.251391e-05 7.007620e+12 5.856709e+12 310.0 3.077855e+02
1513 6.261590e-05 7.152411e-05 7.007620e+12 5.971800e+12 310.0 3.080069e+02
1514 5.948630e-05 7.032033e-05 7.007620e+12 6.075382e+12 310.0 3.082062e+02
1515 6.788380e-05 7.007668e-05 7.007620e+12 6.168606e+12 310.0 3.083856e+02
1516 6.610810e-05 6.967982e-05 7.007620e+12 6.252507e+12 310.0 3.085471e+02
1517 6.478340e-05 6.919018e-05 7.007620e+12 6.328018e+12 310.0 3.086924e+02
1518 6.869560e-05 6.914072e-05 7.007620e+12 6.395979e+12 310.0 3.088231e+02
1519 6.349250e-05 6.857590e-05 7.007620e+12 6.457143e+12 310.0 3.089408e+02
1520 7.122920e-05 6.884123e-05 7.007620e+12 6.512190e+12 310.0 3.090467e+02
1521 6.014390e-05 6.797150e-05 7.005610e+12 6.561532e+12 309.0 3.090421e+02
1522 6.014390e-05 6.718874e-05 7.323530e+12 6.637732e+12 310.0 3.091378e+02
1523 5.956690e-05 6.642655e-05 7.323530e+12 6.706312e+12 310.0 3.092241e+02
1524 5.956690e-05 6.574059e-05 7.323530e+12 6.768034e+12 310.0 3.093017e+02
1525 6.504960e-05 6.567149e-05 7.323530e+12 6.823583e+12 310.0 3.093715e+02
1526 6.378550e-05 6.548289e-05 7.323530e+12 6.873578e+12 310.0 3.094343e+02
1527 5.778560e-05 6.471316e-05 7.323530e+12 6.918573e+12 310.0 3.094909e+02
1528 6.747000e-05 6.498884e-05 7.323530e+12 6.959069e+12 310.0 3.095418e+02
1529 6.111680e-05 6.460164e-05 7.323530e+12 6.995515e+12 310.0 3.095876e+02
1530 6.682050e-05 6.482353e-05 7.323530e+12 7.028317e+12 310.0 3.096289e+02
1531 6.484260e-05 6.482543e-05 7.323530e+12 7.057838e+12 310.0 3.096660e+02
1532 6.895870e-05 6.523876e-05 7.323530e+12 7.084407e+12 310.0 3.096994e+02
1533 5.926380e-05 6.464126e-05 7.323530e+12 7.108319e+12 310.0 3.097294e+02
1534 6.183040e-05 6.436018e-05 4.169080e+12 6.814395e+12 308.0 3.095565e+02
1535 6.372830e-05 6.429699e-05 4.169080e+12 6.549864e+12 308.0 3.094009e+02
1536 6.372830e-05 6.424012e-05 4.169080e+12 6.311785e+12 308.0 3.092608e+02
1537 7.237800e-05 6.505391e-05 4.169080e+12 6.097515e+12 308.0 3.091347e+02
1538 7.237800e-05 6.578632e-05 4.169080e+12 5.904671e+12 308.0 3.090212e+02
1539 5.556220e-05 6.476391e-05 4.169080e+12 5.731112e+12 308.0 3.089191e+02
1540 5.556220e-05 6.384374e-05 4.169080e+12 5.574909e+12 308.0 3.088272e+02
1541 5.905470e-05 6.336483e-05 4.169080e+12 5.434326e+12 308.0 3.087445e+02
1542 5.738870e-05 6.276722e-05 4.161750e+12 5.307069e+12 307.0 3.085700e+02
1543 5.738870e-05 6.222937e-05 4.161750e+12 5.192537e+12 307.0 3.084130e+02
1544 6.646020e-05 6.265245e-05 4.161750e+12 5.089458e+12 307.0 3.082717e+02
1545 6.383350e-05 6.277056e-05 4.161750e+12 4.996687e+12 307.0 3.081445e+02
1546 6.383350e-05 6.287685e-05 4.161750e+12 4.913194e+12 307.0 3.080301e+02
1547 6.383350e-05 6.297251e-05 4.161750e+12 4.838049e+12 307.0 3.079271e+02
1548 6.318560e-05 6.299382e-05 4.161750e+12 4.770419e+12 307.0 3.078344e+02
1549 6.318560e-05 6.301300e-05 4.158620e+12 4.709239e+12 306.0 3.076509e+02
1550 6.096160e-05 6.280786e-05 4.158620e+12 4.654177e+12 306.0 3.074858e+02
1551 6.096160e-05 6.262323e-05 4.158620e+12 4.604622e+12 306.0 3.073373e+02
1552 6.142180e-05 6.250309e-05 4.158620e+12 4.560021e+12 306.0 3.072035e+02
1553 6.142180e-05 6.239496e-05 4.158620e+12 4.519881e+12 306.0 3.070832e+02
1554 6.518540e-05 6.267401e-05 4.158620e+12 4.483755e+12 306.0 3.069749e+02
1555 6.057270e-05 6.246388e-05 4.158620e+12 4.451242e+12 306.0 3.068774e+02
1556 6.057270e-05 6.227476e-05 4.158620e+12 4.421980e+12 306.0 3.067896e+02
1557 7.176250e-05 6.322353e-05 4.158620e+12 4.395644e+12 306.0 3.067107e+02
1558 5.831560e-05 6.273274e-05 4.158620e+12 4.371941e+12 306.0 3.066396e+02
1559 5.831560e-05 6.229102e-05 4.158620e+12 4.350609e+12 306.0 3.065756e+02
1560 5.831560e-05 6.189348e-05 4.158620e+12 4.331410e+12 306.0 3.065181e+02
1561 5.793220e-05 6.149735e-05 4.158620e+12 4.314131e+12 306.0 3.064663e+02
1562 5.793220e-05 6.114084e-05 4.158620e+12 4.298580e+12 306.0 3.064196e+02
1563 6.516890e-05 6.154364e-05 4.158620e+12 4.284584e+12 306.0 3.063777e+02
1564 1.303370e-04 6.842298e-05 4.106570e+12 4.266783e+12 305.0 3.062399e+02
1565 1.066680e-04 7.224748e-05 4.106570e+12 4.250761e+12 305.0 3.061159e+02
1566 9.509980e-05 7.453271e-05 4.106570e+12 4.236342e+12 305.0 3.060043e+02
1567 8.284390e-05 7.536383e-05 4.106570e+12 4.223365e+12 305.0 3.059039e+02
1568 8.094200e-05 7.592165e-05 4.176670e+12 4.218696e+12 308.0 3.061135e+02
1569 6.853290e-05 7.518277e-05 4.617550e+12 4.258581e+12 312.0 3.067022e+02
1570 7.350030e-05 7.501453e-05 4.865510e+13 8.698233e+12 323.0 3.083319e+02
1571 7.057310e-05 7.457038e-05 6.840670e+13 1.466908e+13 326.0 3.100987e+02
1572 6.633990e-05 7.374734e-05 4.469620e+14 5.789837e+13 330.0 3.120889e+02
1573 7.011080e-05 7.338368e-05 8.394550e+14 1.360540e+14 332.0 3.140800e+02
1574 6.826730e-05 7.287204e-05 9.558180e+14 2.180304e+14 333.0 3.159720e+02
1575 6.333090e-05 7.191793e-05 9.558180e+14 2.918092e+14 333.0 3.176748e+02
1576 6.558250e-05 7.128439e-05 1.309620e+15 3.935903e+14 336.0 3.195073e+02
1577 6.600190e-05 7.075614e-05 1.354480e+15 4.896792e+14 337.0 3.212566e+02
1578 6.466080e-05 7.014660e-05 1.356740e+15 5.763853e+14 338.0 3.229309e+02
1579 6.394910e-05 6.952685e-05 1.356740e+15 6.544208e+14 338.0 3.244378e+02
1580 6.394910e-05 6.896908e-05 1.390260e+15 7.280047e+14 341.0 3.260940e+02
1581 6.132040e-05 6.820421e-05 1.390260e+15 7.942302e+14 341.0 3.275846e+02
1582 6.277420e-05 6.766121e-05 1.390260e+15 8.538332e+14 341.0 3.289262e+02
1583 5.621840e-05 6.651693e-05 1.390260e+15 9.074759e+14 341.0 3.301336e+02
1584 5.591790e-05 6.545703e-05 1.390260e+15 9.557543e+14 341.0 3.312202e+02
1585 6.769080e-05 6.568040e-05 1.391600e+15 9.993389e+14 342.0 3.322982e+02
1586 6.126150e-05 6.523851e-05 1.397710e+15 1.039176e+15 343.0 3.333684e+02
1587 6.916910e-05 6.563157e-05 1.397710e+15 1.075029e+15 343.0 3.343315e+02
1588 5.653960e-05 6.472237e-05 1.397710e+15 1.107297e+15 343.0 3.351984e+02
1589 5.653960e-05 6.390410e-05 1.397710e+15 1.136339e+15 343.0 3.359785e+02
1590 5.237470e-05 6.275116e-05 1.397710e+15 1.162476e+15 343.0 3.366807e+02
1591 5.030110e-05 6.150615e-05 1.397710e+15 1.185999e+15 343.0 3.373126e+02
1592 6.072360e-05 6.142790e-05 1.397710e+15 1.207170e+15 343.0 3.378814e+02
1593 5.306650e-05 6.059176e-05 1.397710e+15 1.226224e+15 343.0 3.383932e+02
1594 5.306650e-05 5.983923e-05 1.397710e+15 1.243373e+15 343.0 3.388539e+02
1595 5.031520e-05 5.888683e-05 1.397710e+15 1.258807e+15 343.0 3.392685e+02
1596 4.990660e-05 5.798881e-05 1.397710e+15 1.272697e+15 343.0 3.396417e+02
1597 4.858670e-05 5.704859e-05 1.397710e+15 1.285198e+15 343.0 3.399775e+02
1598 5.049580e-05 5.639332e-05 1.397710e+15 1.296449e+15 343.0 3.402797e+02
1599 6.122680e-05 5.687666e-05 1.397710e+15 1.306575e+15 343.0 3.405518e+02
1600 5.267540e-05 5.645654e-05 1.397710e+15 1.315689e+15 343.0 3.407966e+02
1601 5.227890e-05 5.603877e-05 1.397710e+15 1.323891e+15 343.0 3.410169e+02
1602 5.270190e-05 5.570509e-05 1.397710e+15 1.331273e+15 343.0 3.412152e+02
1603 5.368960e-05 5.550354e-05 1.398210e+15 1.337967e+15 344.0 3.414937e+02
1604 5.821590e-05 5.577477e-05 1.398210e+15 1.343991e+15 344.0 3.417443e+02
1605 5.453620e-05 5.565092e-05 1.398210e+15 1.349413e+15 344.0 3.419699e+02
1606 5.566330e-05 5.565215e-05 1.398210e+15 1.354293e+15 344.0 3.421729e+02
1607 5.515880e-05 5.560282e-05 1.398210e+15 1.358684e+15 344.0 3.423556e+02
1608 6.006640e-05 5.604918e-05 1.398210e+15 1.362637e+15 344.0 3.425201e+02
1609 5.897390e-05 5.634165e-05 1.397630e+15 1.366136e+15 343.0 3.425681e+02
1610 4.783270e-05 5.549075e-05 1.397630e+15 1.369286e+15 343.0 3.426113e+02
1611 6.072020e-05 5.601370e-05 1.397630e+15 1.372120e+15 343.0 3.426501e+02
1612 5.752110e-05 5.616444e-05 1.406130e+15 1.375521e+15 344.0 3.427851e+02
1613 5.353560e-05 5.590156e-05 1.406130e+15 1.378582e+15 344.0 3.429066e+02
1614 6.303960e-05 5.661536e-05 1.406130e+15 1.381337e+15 344.0 3.430159e+02
1615 5.344290e-05 5.629811e-05 1.406130e+15 1.383816e+15 344.0 3.431143e+02
1616 5.298370e-05 5.596667e-05 1.406130e+15 1.386047e+15 344.0 3.432029e+02
1617 5.848050e-05 5.621806e-05 1.406130e+15 1.388056e+15 344.0 3.432826e+02
1618 6.109490e-05 5.670574e-05 1.406130e+15 1.389863e+15 344.0 3.433544e+02
1619 5.799660e-05 5.683483e-05 1.406130e+15 1.391490e+15 344.0 3.434189e+02
1620 5.322810e-05 5.647415e-05 1.401180e+15 1.392459e+15 343.0 3.433770e+02
1621 6.085410e-05 5.691215e-05 1.401180e+15 1.393331e+15 343.0 3.433393e+02
1622 5.477950e-05 5.669888e-05 1.401180e+15 1.394116e+15 343.0 3.433054e+02
1623 5.044210e-05 5.607320e-05 1.401180e+15 1.394822e+15 343.0 3.432749e+02
1624 5.518710e-05 5.598459e-05 1.401180e+15 1.395458e+15 343.0 3.432474e+02
1625 5.618970e-05 5.600510e-05 1.401180e+15 1.396030e+15 343.0 3.432226e+02
1626 6.073560e-05 5.647815e-05 1.401180e+15 1.396545e+15 343.0 3.432004e+02
1627 6.073560e-05 5.690390e-05 1.401180e+15 1.397009e+15 343.0 3.431803e+02
1628 5.101750e-05 5.631526e-05 1.401180e+15 1.397426e+15 343.0 3.431623e+02
1629 5.406470e-05 5.609020e-05 1.401180e+15 1.397801e+15 343.0 3.431461e+02
1630 5.307780e-05 5.578896e-05 1.401180e+15 1.398139e+15 343.0 3.431315e+02
1631 5.230210e-05 5.544028e-05 1.401180e+15 1.398443e+15 343.0 3.431183e+02
1632 5.003470e-05 5.489972e-05 1.401180e+15 1.398717e+15 343.0 3.431065e+02
1633 4.836790e-05 5.424654e-05 1.401180e+15 1.398963e+15 343.0 3.430958e+02
1634 5.288460e-05 5.411034e-05 1.401180e+15 1.399185e+15 343.0 3.430863e+02
1635 5.881020e-05 5.458033e-05 1.401180e+15 1.399384e+15 343.0 3.430776e+02
1636 5.739390e-05 5.486169e-05 1.401180e+15 1.399564e+15 343.0 3.430699e+02
1637 4.845340e-05 5.422086e-05 1.397970e+15 1.399405e+15 342.0 3.429629e+02
1638 5.364390e-05 5.416316e-05 1.397970e+15 1.399261e+15 342.0 3.428666e+02
1639 5.248920e-05 5.399577e-05 1.397970e+15 1.399132e+15 342.0 3.427799e+02
1640 5.634010e-05 5.423020e-05 1.397970e+15 1.399016e+15 342.0 3.427019e+02
1641 5.166800e-05 5.397398e-05 1.397970e+15 1.398911e+15 342.0 3.426317e+02
1642 5.123380e-05 5.369996e-05 1.399530e+15 1.398973e+15 343.0 3.426686e+02
1643 5.129120e-05 5.345909e-05 1.399530e+15 1.399029e+15 343.0 3.427017e+02
1644 5.311640e-05 5.342482e-05 1.399530e+15 1.399079e+15 343.0 3.427315e+02
1645 5.619500e-05 5.370183e-05 1.386940e+15 1.397865e+15 342.0 3.426584e+02
1646 5.783870e-05 5.411552e-05 1.386940e+15 1.396773e+15 342.0 3.425925e+02
1647 5.091340e-05 5.379531e-05 1.386940e+15 1.395789e+15 342.0 3.425333e+02
1648 5.967430e-05 5.438321e-05 1.386940e+15 1.394904e+15 342.0 3.424800e+02
1649 6.153280e-05 5.509817e-05 1.386940e+15 1.394108e+15 342.0 3.424320e+02
1650 5.364850e-05 5.495320e-05 1.386940e+15 1.393391e+15 342.0 3.423888e+02
1651 5.821890e-05 5.527977e-05 1.386940e+15 1.392746e+15 342.0 3.423499e+02
1652 5.022520e-05 5.477431e-05 1.386940e+15 1.392165e+15 342.0 3.423149e+02
1653 6.121990e-05 5.541887e-05 1.389990e+15 1.391948e+15 343.0 3.423834e+02
1654 5.151920e-05 5.502891e-05 1.389990e+15 1.391752e+15 343.0 3.424451e+02
1655 5.151920e-05 5.467793e-05 1.389990e+15 1.391576e+15 343.0 3.425006e+02
1656 4.837720e-05 5.404786e-05 1.389990e+15 1.391417e+15 343.0 3.425505e+02
1657 5.072600e-05 5.371567e-05 1.389990e+15 1.391275e+15 343.0 3.425955e+02
1658 4.882660e-05 5.322677e-05 1.389990e+15 1.391146e+15 343.0 3.426359e+02
1659 5.073870e-05 5.297796e-05 1.389990e+15 1.391030e+15 343.0 3.426723e+02
1660 5.073870e-05 5.275403e-05 1.389990e+15 1.390926e+15 343.0 3.427051e+02
1661 5.197770e-05 5.267640e-05 1.389990e+15 1.390833e+15 343.0 3.427346e+02
1662 5.197770e-05 5.260653e-05 1.389990e+15 1.390749e+15 343.0 3.427611e+02
1663 5.175130e-05 5.252101e-05 1.389990e+15 1.390673e+15 343.0 3.427850e+02
1664 8.866830e-05 5.613574e-05 1.374480e+15 1.389053e+15 342.0 3.427065e+02
1665 7.526590e-05 5.804875e-05 1.374480e+15 1.387596e+15 342.0 3.426359e+02
1666 6.755800e-05 5.899968e-05 1.390660e+15 1.387902e+15 343.0 3.426723e+02
1667 5.155580e-05 5.825529e-05 1.462900e+15 1.395402e+15 346.0 3.430050e+02
1668 6.126900e-05 5.855666e-05 5.261860e+15 1.782048e+15 353.0 3.440045e+02
1669 5.291630e-05 5.799263e-05 7.595350e+15 2.363378e+15 359.0 3.455041e+02
1670 5.383980e-05 5.757734e-05 2.387890e+16 4.514930e+15 362.0 3.471537e+02
1671 5.566210e-05 5.738582e-05 2.464960e+16 6.528397e+15 364.0 3.488383e+02
1672 5.482940e-05 5.713018e-05 2.469790e+16 8.345348e+15 368.0 3.507545e+02
1673 5.506660e-05 5.692382e-05 3.350820e+16 1.086163e+16 372.0 3.528790e+02
1674 5.339110e-05 5.657055e-05 3.540020e+16 1.331549e+16 373.0 3.548911e+02
1675 5.407130e-05 5.632062e-05 3.541170e+16 1.552511e+16 376.0 3.570020e+02
1676 5.531890e-05 5.622045e-05 3.553080e+16 1.752568e+16 378.0 3.591018e+02
1677 5.309890e-05 5.590830e-05 3.553080e+16 1.932619e+16 378.0 3.609916e+02
1678 5.309890e-05 5.562736e-05 3.578370e+16 2.097194e+16 380.0 3.628925e+02
1679 4.885990e-05 5.495061e-05 3.578370e+16 2.245312e+16 380.0 3.646032e+02
1680 4.716080e-05 5.417163e-05 3.578370e+16 2.378618e+16 380.0 3.661429e+02
1681 4.509410e-05 5.326388e-05 3.578370e+16 2.498593e+16 380.0 3.675286e+02
1682 4.727780e-05 5.266527e-05 3.578980e+16 2.606632e+16 381.0 3.688757e+02
1683 4.413360e-05 5.181210e-05 3.578980e+16 2.703866e+16 381.0 3.700882e+02
1684 5.214730e-05 5.184562e-05 3.578980e+16 2.791378e+16 381.0 3.711794e+02
1685 4.512810e-05 5.117387e-05 3.578980e+16 2.870138e+16 381.0 3.721614e+02
1686 4.889800e-05 5.094628e-05 3.578980e+16 2.941022e+16 381.0 3.730453e+02
1687 4.567940e-05 5.041959e-05 3.578980e+16 3.004818e+16 381.0 3.738408e+02
1688 5.028640e-05 5.040627e-05 3.578980e+16 3.062234e+16 381.0 3.745567e+02
1689 4.732390e-05 5.009804e-05 3.578980e+16 3.113909e+16 381.0 3.752010e+02
1690 5.272230e-05 5.036046e-05 3.578980e+16 3.160416e+16 381.0 3.757809e+02
1691 4.662570e-05 4.998699e-05 3.578980e+16 3.202272e+16 381.0 3.763028e+02
1692 4.844910e-05 4.983320e-05 3.578980e+16 3.239943e+16 381.0 3.767725e+02
1693 4.553860e-05 4.940374e-05 3.578980e+16 3.273847e+16 381.0 3.771953e+02
1694 4.718290e-05 4.918165e-05 3.578980e+16 3.304360e+16 381.0 3.775758e+02
1695 4.895850e-05 4.915934e-05 3.578980e+16 3.331822e+16 381.0 3.779182e+02
1696 4.669990e-05 4.891340e-05 3.578980e+16 3.356538e+16 381.0 3.782264e+02
1697 4.734920e-05 4.875698e-05 3.578980e+16 3.378782e+16 381.0 3.785037e+02
1698 4.599670e-05 4.848095e-05 3.578980e+16 3.398802e+16 381.0 3.787534e+02
1699 4.956370e-05 4.858922e-05 3.578980e+16 3.416820e+16 381.0 3.789780e+02
1700 5.067850e-05 4.879815e-05 3.578980e+16 3.433036e+16 381.0 3.791802e+02
1701 4.618760e-05 4.853710e-05 3.578990e+16 3.447631e+16 382.0 3.794622e+02
1702 4.701750e-05 4.838514e-05 3.578990e+16 3.460767e+16 382.0 3.797160e+02
1703 5.021050e-05 4.856767e-05 3.578990e+16 3.472589e+16 382.0 3.799444e+02
1704 4.605000e-05 4.831591e-05 3.578990e+16 3.483229e+16 382.0 3.801499e+02
1705 4.605000e-05 4.808931e-05 3.578990e+16 3.492805e+16 382.0 3.803349e+02
1706 4.286100e-05 4.756648e-05 3.578990e+16 3.501424e+16 382.0 3.805015e+02
1707 3.847460e-05 4.665730e-05 3.578990e+16 3.509181e+16 382.0 3.806513e+02
1708 4.021800e-05 4.601337e-05 3.578990e+16 3.516161e+16 382.0 3.807862e+02
1709 4.021800e-05 4.543383e-05 3.578990e+16 3.522444e+16 382.0 3.809076e+02
1710 4.323860e-05 4.521431e-05 3.578990e+16 3.528099e+16 382.0 3.810168e+02
1711 4.110580e-05 4.480346e-05 3.578990e+16 3.533188e+16 382.0 3.811151e+02
1712 3.885610e-05 4.420872e-05 3.578990e+16 3.537768e+16 382.0 3.812036e+02
1713 3.926260e-05 4.371411e-05 3.578990e+16 3.541890e+16 382.0 3.812832e+02
1714 4.222130e-05 4.356483e-05 3.578990e+16 3.545600e+16 382.0 3.813549e+02
1715 4.151420e-05 4.335976e-05 3.578990e+16 3.548939e+16 382.0 3.814194e+02
1716 3.978020e-05 4.300181e-05 3.578990e+16 3.551944e+16 382.0 3.814775e+02
1717 3.910910e-05 4.261254e-05 3.578990e+16 3.554649e+16 382.0 3.815297e+02
1718 3.961150e-05 4.231243e-05 3.578990e+16 3.557083e+16 382.0 3.815768e+02
1719 4.534120e-05 4.261531e-05 3.578990e+16 3.559274e+16 382.0 3.816191e+02
1720 3.944740e-05 4.229852e-05 3.578990e+16 3.561245e+16 382.0 3.816572e+02
1721 4.379020e-05 4.244769e-05 3.610210e+16 3.566142e+16 383.0 3.817915e+02
1722 4.423310e-05 4.262623e-05 3.610210e+16 3.570549e+16 383.0 3.819123e+02
1723 4.247650e-05 4.261126e-05 3.610210e+16 3.574515e+16 383.0 3.820211e+02
1724 4.662170e-05 4.301230e-05 3.610210e+16 3.578084e+16 383.0 3.821190e+02
1725 3.747720e-05 4.245879e-05 3.610210e+16 3.581297e+16 383.0 3.822071e+02
1726 4.730280e-05 4.294319e-05 3.610210e+16 3.584188e+16 383.0 3.822864e+02
1727 3.703190e-05 4.235206e-05 3.610210e+16 3.586790e+16 383.0 3.823577e+02
1728 4.215610e-05 4.233247e-05 3.610210e+16 3.589132e+16 383.0 3.824220e+02
1729 4.505680e-05 4.260490e-05 3.610210e+16 3.591240e+16 383.0 3.824798e+02
1730 4.475230e-05 4.281964e-05 3.610210e+16 3.593137e+16 383.0 3.825318e+02
1731 4.267690e-05 4.280537e-05 3.610210e+16 3.594844e+16 383.0 3.825786e+02
1732 4.475150e-05 4.299998e-05 3.610210e+16 3.596381e+16 383.0 3.826207e+02
1733 4.190680e-05 4.289066e-05 3.610210e+16 3.597764e+16 383.0 3.826587e+02
1734 4.271100e-05 4.287269e-05 3.610210e+16 3.599008e+16 383.0 3.826928e+02
1735 4.568080e-05 4.315351e-05 3.610210e+16 3.600129e+16 383.0 3.827235e+02
1736 4.414960e-05 4.325311e-05 3.610210e+16 3.601137e+16 383.0 3.827512e+02
1737 4.094570e-05 4.302237e-05 3.610210e+16 3.602044e+16 383.0 3.827761e+02
1738 4.396220e-05 4.311636e-05 3.610210e+16 3.602861e+16 383.0 3.827984e+02
1739 4.355870e-05 4.316059e-05 3.610210e+16 3.603596e+16 383.0 3.828186e+02
1740 4.010740e-05 4.285527e-05 3.610210e+16 3.604257e+16 383.0 3.828367e+02
1741 4.558260e-05 4.312800e-05 3.410380e+16 3.584869e+16 382.0 3.827531e+02
1742 4.311320e-05 4.312652e-05 3.410380e+16 3.567420e+16 382.0 3.826778e+02
1743 3.926880e-05 4.274075e-05 3.410380e+16 3.551716e+16 382.0 3.826100e+02
1744 4.172950e-05 4.263963e-05 3.410380e+16 3.537583e+16 382.0 3.825490e+02
1745 4.953410e-05 4.332907e-05 3.410380e+16 3.524862e+16 382.0 3.824941e+02
1746 4.257820e-05 4.325399e-05 3.410380e+16 3.513414e+16 382.0 3.824447e+02
1747 4.256010e-05 4.318460e-05 3.410380e+16 3.503111e+16 382.0 3.824002e+02
1748 3.791170e-05 4.265731e-05 3.410380e+16 3.493838e+16 382.0 3.823602e+02
1749 4.828020e-05 4.321960e-05 3.410380e+16 3.485492e+16 382.0 3.823242e+02
1750 4.564620e-05 4.346226e-05 3.410380e+16 3.477981e+16 382.0 3.822918e+02
1751 4.303720e-05 4.341975e-05 3.410380e+16 3.471221e+16 382.0 3.822626e+02
1752 4.142660e-05 4.322044e-05 3.410380e+16 3.465137e+16 382.0 3.822363e+02
1753 4.766620e-05 4.366501e-05 3.410380e+16 3.459661e+16 382.0 3.822127e+02
1754 4.173710e-05 4.347222e-05 3.410380e+16 3.454733e+16 382.0 3.821914e+02
1755 3.861680e-05 4.298668e-05 3.410380e+16 3.450298e+16 382.0 3.821723e+02
1756 4.312780e-05 4.300079e-05 3.410380e+16 3.446306e+16 382.0 3.821551e+02
1757 4.644990e-05 4.334570e-05 3.410380e+16 3.442713e+16 382.0 3.821395e+02
1758 4.122920e-05 4.313405e-05 3.410380e+16 3.439480e+16 382.0 3.821256e+02
1759 4.539710e-05 4.336036e-05 3.410380e+16 3.436570e+16 382.0 3.821130e+02
1760 4.102550e-05 4.312687e-05 3.410380e+16 3.433951e+16 382.0 3.821017e+02
1761 4.850220e-05 4.366440e-05 3.410380e+16 3.431594e+16 382.0 3.820916e+02
1762 4.202630e-05 4.350059e-05 3.410380e+16 3.429472e+16 382.0 3.820824e+02
1763 4.415670e-05 4.356620e-05 3.410380e+16 3.427563e+16 382.0 3.820742e+02
1764 5.949860e-05 4.515944e-05 3.410380e+16 3.425845e+16 382.0 3.820667e+02
1765 4.986570e-05 4.563007e-05 3.410380e+16 3.424298e+16 382.0 3.820601e+02
1766 5.053320e-05 4.612038e-05 3.410380e+16 3.422907e+16 382.0 3.820541e+02
1767 4.044000e-05 4.555234e-05 3.415250e+16 3.422141e+16 384.0 3.822487e+02
1768 4.247180e-05 4.524429e-05 1.742560e+17 4.822487e+16 396.0 3.836238e+02
1769 3.934980e-05 4.465484e-05 2.731370e+17 7.071608e+16 401.0 3.853614e+02
1770 4.129950e-05 4.431931e-05 3.382420e+17 9.746867e+16 404.0 3.872253e+02
1771 3.960640e-05 4.384802e-05 3.642840e+17 1.241502e+17 407.0 3.892027e+02
1772 3.991350e-05 4.345456e-05 3.650330e+17 1.482385e+17 410.0 3.912825e+02
1773 4.346570e-05 4.345568e-05 3.859060e+17 1.720052e+17 414.0 3.935542e+02
1774 3.847600e-05 4.295771e-05 3.859060e+17 1.933953e+17 414.0 3.955988e+02
1775 3.960200e-05 4.262214e-05 3.901870e+17 2.130745e+17 417.0 3.977389e+02
1776 4.211270e-05 4.257120e-05 3.901870e+17 2.307857e+17 417.0 3.996650e+02
1777 3.746330e-05 4.206041e-05 4.001550e+17 2.477227e+17 419.0 4.015985e+02
1778 3.923990e-05 4.177836e-05 4.001550e+17 2.629659e+17 419.0 4.033387e+02
1779 3.923990e-05 4.152451e-05 4.002150e+17 2.766908e+17 420.0 4.050048e+02
1780 3.562270e-05 4.093433e-05 4.002150e+17 2.890432e+17 420.0 4.065043e+02
1781 3.343350e-05 4.018425e-05 4.002150e+17 3.001604e+17 420.0 4.078539e+02
1782 3.317750e-05 3.948357e-05 4.016980e+17 3.103142e+17 421.0 4.091685e+02
1783 3.545510e-05 3.908072e-05 4.016980e+17 3.194525e+17 421.0 4.103517e+02
1784 3.486180e-05 3.865883e-05 4.016980e+17 3.276771e+17 421.0 4.114165e+02
1785 3.356640e-05 3.814959e-05 4.016980e+17 3.350792e+17 421.0 4.123748e+02
1786 3.461540e-05 3.779617e-05 4.016980e+17 3.417411e+17 421.0 4.132374e+02
1787 3.437220e-05 3.745377e-05 4.016980e+17 3.477368e+17 421.0 4.140136e+02
1788 3.424520e-05 3.713292e-05 4.016980e+17 3.531329e+17 421.0 4.147123e+02
1789 3.303940e-05 3.672356e-05 4.016980e+17 3.579894e+17 421.0 4.153410e+02
1790 3.461780e-05 3.651299e-05 4.019120e+17 3.623817e+17 422.0 4.160069e+02
1791 3.527120e-05 3.638881e-05 4.019120e+17 3.663347e+17 422.0 4.166062e+02
1792 3.624740e-05 3.637467e-05 4.389390e+17 3.735951e+17 425.0 4.174456e+02
1793 3.615120e-05 3.635232e-05 4.389390e+17 3.801295e+17 425.0 4.182011e+02
1794 3.673740e-05 3.639083e-05 4.389390e+17 3.860105e+17 425.0 4.188809e+02
1795 3.406830e-05 3.615858e-05 4.389390e+17 3.913033e+17 425.0 4.194929e+02
1796 3.447540e-05 3.599026e-05 4.389390e+17 3.960669e+17 425.0 4.200436e+02
1797 3.329180e-05 3.572041e-05 4.389390e+17 4.003541e+17 425.0 4.205392e+02
1798 3.633030e-05 3.578140e-05 4.389390e+17 4.042126e+17 425.0 4.209853e+02
1799 3.547740e-05 3.575100e-05 4.389390e+17 4.076852e+17 425.0 4.213868e+02
1800 3.613600e-05 3.578950e-05 4.389390e+17 4.108106e+17 425.0 4.217481e+02
1801 3.492260e-05 3.570281e-05 4.389390e+17 4.136234e+17 425.0 4.220733e+02
1802 3.130600e-05 3.526313e-05 4.389390e+17 4.161550e+17 425.0 4.223659e+02
1803 3.683680e-05 3.542050e-05 4.389390e+17 4.184334e+17 425.0 4.226294e+02
1804 3.524690e-05 3.540314e-05 4.389390e+17 4.204840e+17 425.0 4.228664e+02
1805 3.265730e-05 3.512855e-05 4.389390e+17 4.223295e+17 425.0 4.230798e+02
1806 3.705390e-05 3.532109e-05 4.389390e+17 4.239904e+17 425.0 4.232718e+02
1807 3.674680e-05 3.546366e-05 4.389390e+17 4.254853e+17 425.0 4.234446e+02
1808 3.674680e-05 3.559197e-05 4.389390e+17 4.268306e+17 425.0 4.236002e+02
1809 3.254410e-05 3.528719e-05 4.389390e+17 4.280415e+17 425.0 4.237401e+02
1810 3.122900e-05 3.488137e-05 4.389390e+17 4.291312e+17 425.0 4.238661e+02
1811 2.864040e-05 3.425727e-05 4.389390e+17 4.301120e+17 425.0 4.239795e+02
1812 3.241220e-05 3.407276e-05 4.389390e+17 4.309947e+17 425.0 4.240816e+02
1813 3.099550e-05 3.376504e-05 4.389390e+17 4.317891e+17 425.0 4.241734e+02
1814 3.235580e-05 3.362411e-05 4.389390e+17 4.325041e+17 425.0 4.242561e+02
1815 3.222790e-05 3.348449e-05 4.389390e+17 4.331476e+17 425.0 4.243305e+02
1816 3.117430e-05 3.325347e-05 4.389390e+17 4.337268e+17 425.0 4.243974e+02
1817 3.312170e-05 3.324030e-05 4.389390e+17 4.342480e+17 425.0 4.244577e+02
1818 3.275450e-05 3.319172e-05 4.389390e+17 4.347171e+17 425.0 4.245119e+02
1819 3.289960e-05 3.316250e-05 4.389390e+17 4.351393e+17 425.0 4.245607e+02
1820 3.170120e-05 3.301637e-05 4.389390e+17 4.355192e+17 425.0 4.246046e+02
1821 3.354200e-05 3.306894e-05 4.389390e+17 4.358612e+17 425.0 4.246442e+02
1822 3.314890e-05 3.307693e-05 4.389390e+17 4.361690e+17 425.0 4.246798e+02
1823 3.133750e-05 3.290299e-05 4.389390e+17 4.364460e+17 425.0 4.247118e+02
1824 3.271400e-05 3.288409e-05 4.389390e+17 4.366953e+17 425.0 4.247406e+02
1825 3.157490e-05 3.275317e-05 4.389390e+17 4.369197e+17 425.0 4.247665e+02
1826 3.460250e-05 3.293810e-05 4.416100e+17 4.373887e+17 426.0 4.248899e+02
1827 3.304660e-05 3.294895e-05 4.416100e+17 4.378108e+17 426.0 4.250009e+02
1828 3.149460e-05 3.280352e-05 4.416100e+17 4.381907e+17 426.0 4.251008e+02
1829 3.492270e-05 3.301544e-05 4.416100e+17 4.385327e+17 426.0 4.251907e+02
1830 3.107970e-05 3.282186e-05 4.416100e+17 4.388404e+17 426.0 4.252717e+02
1831 3.326830e-05 3.286651e-05 4.416100e+17 4.391174e+17 426.0 4.253445e+02
1832 3.046700e-05 3.262656e-05 4.416100e+17 4.393666e+17 426.0 4.254100e+02
1833 3.837330e-05 3.320123e-05 4.416100e+17 4.395910e+17 426.0 4.254690e+02
1834 3.537920e-05 3.341903e-05 4.416100e+17 4.397929e+17 426.0 4.255221e+02
1835 3.537920e-05 3.361504e-05 4.416100e+17 4.399746e+17 426.0 4.255699e+02
1836 2.931300e-05 3.318484e-05 4.416100e+17 4.401381e+17 426.0 4.256129e+02
1837 2.934790e-05 3.280115e-05 4.416100e+17 4.402853e+17 426.0 4.256516e+02
1838 3.104850e-05 3.262588e-05 4.416100e+17 4.404178e+17 426.0 4.256865e+02
1839 3.262080e-05 3.262537e-05 4.416100e+17 4.405370e+17 426.0 4.257178e+02
1840 2.717190e-05 3.208003e-05 4.416100e+17 4.406443e+17 426.0 4.257460e+02
1841 3.503520e-05 3.237554e-05 4.416100e+17 4.407409e+17 426.0 4.257714e+02
1842 3.024120e-05 3.216211e-05 4.416100e+17 4.408278e+17 426.0 4.257943e+02
1843 3.535730e-05 3.248163e-05 4.416100e+17 4.409060e+17 426.0 4.258149e+02
1844 2.820090e-05 3.205356e-05 4.416100e+17 4.409764e+17 426.0 4.258334e+02
1845 2.736710e-05 3.158491e-05 4.416100e+17 4.410398e+17 426.0 4.258500e+02
1846 3.509000e-05 3.193542e-05 4.416100e+17 4.410968e+17 426.0 4.258650e+02
1847 3.180810e-05 3.192269e-05 4.416100e+17 4.411481e+17 426.0 4.258785e+02
1848 3.356380e-05 3.208680e-05 4.416100e+17 4.411943e+17 426.0 4.258907e+02
1849 3.176090e-05 3.205421e-05 4.416100e+17 4.412359e+17 426.0 4.259016e+02
1850 3.498160e-05 3.234695e-05 4.416100e+17 4.412733e+17 426.0 4.259115e+02
1851 2.932450e-05 3.204470e-05 4.416100e+17 4.413070e+17 426.0 4.259203e+02
1852 3.040840e-05 3.188107e-05 4.416100e+17 4.413373e+17 426.0 4.259283e+02
1853 3.318900e-05 3.201187e-05 4.416100e+17 4.413645e+17 426.0 4.259354e+02
1854 3.256820e-05 3.206750e-05 4.416100e+17 4.413891e+17 426.0 4.259419e+02
1855 3.006580e-05 3.186733e-05 4.416100e+17 4.414112e+17 426.0 4.259477e+02
1856 3.516520e-05 3.219712e-05 4.416100e+17 4.414311e+17 426.0 4.259529e+02
1857 3.099530e-05 3.207693e-05 4.416100e+17 4.414489e+17 426.0 4.259576e+02
1858 3.098350e-05 3.196759e-05 4.416100e+17 4.414651e+17 426.0 4.259619e+02
1859 3.400670e-05 3.217150e-05 4.416100e+17 4.414795e+17 426.0 4.259657e+02
1860 3.388610e-05 3.234296e-05 4.416100e+17 4.414926e+17 426.0 4.259691e+02
1861 3.184520e-05 3.229319e-05 4.416100e+17 4.415043e+17 426.0 4.259722e+02
1862 3.017300e-05 3.208117e-05 4.416100e+17 4.415149e+17 426.0 4.259750e+02
1863 3.291280e-05 3.216433e-05 4.416100e+17 4.415244e+17 426.0 4.259775e+02
1864 4.219720e-05 3.316762e-05 4.416100e+17 4.415330e+17 426.0 4.259797e+02
1865 3.473500e-05 3.332436e-05 4.416100e+17 4.415407e+17 426.0 4.259818e+02
1866 3.631550e-05 3.362347e-05 4.416100e+17 4.415476e+17 426.0 4.259836e+02
1867 3.043060e-05 3.330418e-05 5.229600e+17 4.496888e+17 429.0 4.262852e+02
1868 3.257950e-05 3.323171e-05 2.125850e+18 6.173050e+17 439.0 4.275567e+02
1869 3.493710e-05 3.340225e-05 2.561260e+18 8.117005e+17 451.0 4.299010e+02
1870 3.371100e-05 3.343313e-05 2.577140e+18 9.882444e+17 456.0 4.325109e+02
1871 3.404060e-05 3.349388e-05 2.577140e+18 1.147134e+18 456.0 4.348598e+02
1872 3.199800e-05 3.334429e-05 2.596350e+18 1.292056e+18 460.0 4.373739e+02
1873 3.194140e-05 3.320400e-05 2.596550e+18 1.422505e+18 461.0 4.397365e+02
1874 3.183220e-05 3.306682e-05 2.600810e+18 1.540336e+18 464.0 4.421628e+02
1875 3.205710e-05 3.296585e-05 2.601090e+18 1.646411e+18 466.0 4.445465e+02
1876 3.298370e-05 3.296763e-05 2.603670e+18 1.742137e+18 467.0 4.467919e+02
1877 3.409230e-05 3.308010e-05 2.607450e+18 1.828668e+18 469.0 4.490127e+02
1878 3.147030e-05 3.291912e-05 2.608360e+18 1.906637e+18 470.0 4.511114e+02
1879 3.101130e-05 3.272834e-05 2.608360e+18 1.976810e+18 470.0 4.530003e+02
1880 3.088290e-05 3.254379e-05 2.608360e+18 2.039965e+18 470.0 4.547003e+02
1881 3.270660e-05 3.256007e-05 2.608410e+18 2.096809e+18 472.0 4.564302e+02
1882 3.270660e-05 3.257473e-05 2.608410e+18 2.147969e+18 472.0 4.579872e+02
1883 2.761580e-05 3.207883e-05 2.608410e+18 2.194013e+18 472.0 4.593885e+02
1884 3.005380e-05 3.187633e-05 2.608410e+18 2.235453e+18 472.0 4.606496e+02
1885 2.768700e-05 3.145740e-05 2.608410e+18 2.272749e+18 472.0 4.617847e+02
1886 2.846270e-05 3.115793e-05 2.608410e+18 2.306315e+18 472.0 4.628062e+02
1887 2.756290e-05 3.079843e-05 2.608410e+18 2.336524e+18 472.0 4.637256e+02
1888 3.020570e-05 3.073915e-05 2.608410e+18 2.363713e+18 472.0 4.645530e+02
1889 2.646970e-05 3.031221e-05 2.608410e+18 2.388183e+18 472.0 4.652977e+02
1890 2.730160e-05 3.001115e-05 2.608410e+18 2.410205e+18 472.0 4.659680e+02
1891 2.748270e-05 2.975830e-05 2.608410e+18 2.430026e+18 472.0 4.665712e+02
1892 2.973050e-05 2.975552e-05 2.608410e+18 2.447864e+18 472.0 4.671140e+02
1893 2.730530e-05 2.951050e-05 2.608410e+18 2.463919e+18 472.0 4.676026e+02
1894 2.884230e-05 2.944368e-05 2.608410e+18 2.478368e+18 472.0 4.680424e+02
1895 2.802100e-05 2.930141e-05 2.608410e+18 2.491372e+18 472.0 4.684381e+02
1896 2.957670e-05 2.932894e-05 2.608410e+18 2.503076e+18 472.0 4.687943e+02
1897 2.985120e-05 2.938117e-05 2.608410e+18 2.513609e+18 472.0 4.691149e+02
1898 2.801200e-05 2.924425e-05 2.608410e+18 2.523089e+18 472.0 4.694034e+02
1899 2.881500e-05 2.920132e-05 2.608410e+18 2.531621e+18 472.0 4.696631e+02
1900 2.963860e-05 2.924505e-05 2.608410e+18 2.539300e+18 472.0 4.698968e+02
1901 2.840620e-05 2.916117e-05 2.629810e+18 2.548351e+18 473.0 4.702071e+02
1902 2.852170e-05 2.909722e-05 2.629810e+18 2.556497e+18 473.0 4.704864e+02
1903 2.645610e-05 2.883311e-05 2.629810e+18 2.563828e+18 473.0 4.707377e+02
1904 2.782370e-05 2.873217e-05 2.629810e+18 2.570427e+18 473.0 4.709640e+02
1905 2.991040e-05 2.884999e-05 2.629810e+18 2.576365e+18 473.0 4.711676e+02
1906 2.991040e-05 2.895603e-05 2.629810e+18 2.581709e+18 473.0 4.713508e+02
1907 2.384180e-05 2.844461e-05 2.629810e+18 2.586519e+18 473.0 4.715157e+02
1908 2.656790e-05 2.825694e-05 2.629810e+18 2.590849e+18 473.0 4.716642e+02
1909 2.450190e-05 2.788143e-05 2.629810e+18 2.594745e+18 473.0 4.717977e+02
1910 2.467510e-05 2.756080e-05 2.629810e+18 2.598251e+18 473.0 4.719180e+02
1911 2.544330e-05 2.734905e-05 2.629810e+18 2.601407e+18 473.0 4.720262e+02
1912 2.434160e-05 2.704831e-05 2.629810e+18 2.604247e+18 473.0 4.721236e+02
1913 2.657620e-05 2.700109e-05 2.629810e+18 2.606804e+18 473.0 4.722112e+02
1914 2.622870e-05 2.692386e-05 2.629810e+18 2.609104e+18 473.0 4.722901e+02
1915 2.481840e-05 2.671331e-05 2.629810e+18 2.611175e+18 473.0 4.723611e+02
1916 2.908500e-05 2.695048e-05 2.629810e+18 2.613038e+18 473.0 4.724250e+02
1917 2.645140e-05 2.690057e-05 2.629810e+18 2.614716e+18 473.0 4.724825e+02
1918 2.877930e-05 2.708844e-05 2.629810e+18 2.616225e+18 473.0 4.725342e+02
1919 2.576340e-05 2.695594e-05 2.629810e+18 2.617583e+18 473.0 4.725808e+02
1920 2.685830e-05 2.694618e-05 2.629810e+18 2.618806e+18 473.0 4.726227e+02
1921 2.465980e-05 2.671754e-05 2.629810e+18 2.619907e+18 473.0 4.726604e+02
1922 2.796270e-05 2.684205e-05 2.629810e+18 2.620897e+18 473.0 4.726944e+02
1923 2.643130e-05 2.680098e-05 2.629810e+18 2.621788e+18 473.0 4.727250e+02
1924 2.632440e-05 2.675332e-05 2.629810e+18 2.622590e+18 473.0 4.727525e+02
1925 2.971800e-05 2.704979e-05 2.629810e+18 2.623312e+18 473.0 4.727772e+02
1926 2.788830e-05 2.713364e-05 2.629810e+18 2.623962e+18 473.0 4.727995e+02
1927 2.811570e-05 2.723185e-05 2.629810e+18 2.624547e+18 473.0 4.728195e+02
1928 2.712600e-05 2.722126e-05 2.629810e+18 2.625073e+18 473.0 4.728376e+02
1929 2.540440e-05 2.703958e-05 2.629810e+18 2.625547e+18 473.0 4.728538e+02
1930 2.571230e-05 2.690685e-05 2.629810e+18 2.625973e+18 473.0 4.728684e+02
1931 2.750560e-05 2.696672e-05 2.629810e+18 2.626357e+18 473.0 4.728816e+02
1932 2.604120e-05 2.687417e-05 2.629810e+18 2.626702e+18 473.0 4.728934e+02
1933 2.835840e-05 2.702259e-05 2.629810e+18 2.627013e+18 473.0 4.729041e+02
1934 2.521390e-05 2.684172e-05 2.629810e+18 2.627293e+18 473.0 4.729137e+02
1935 2.881560e-05 2.703911e-05 2.629810e+18 2.627544e+18 473.0 4.729223e+02
1936 2.717730e-05 2.705293e-05 2.629810e+18 2.627771e+18 473.0 4.729301e+02
1937 2.586460e-05 2.693410e-05 2.629810e+18 2.627975e+18 473.0 4.729371e+02
1938 2.685530e-05 2.692622e-05 2.629810e+18 2.628158e+18 473.0 4.729434e+02
1939 2.810640e-05 2.704424e-05 2.629810e+18 2.628324e+18 473.0 4.729490e+02
1940 2.587300e-05 2.692711e-05 2.629810e+18 2.628472e+18 473.0 4.729541e+02
1941 2.816380e-05 2.705078e-05 2.629810e+18 2.628606e+18 473.0 4.729587e+02
1942 2.689310e-05 2.703501e-05 2.629810e+18 2.628726e+18 473.0 4.729628e+02
1943 2.610890e-05 2.694240e-05 2.629810e+18 2.628835e+18 473.0 4.729666e+02
1944 2.994480e-05 2.724264e-05 2.629810e+18 2.628932e+18 473.0 4.729699e+02
1945 2.535690e-05 2.705407e-05 2.629810e+18 2.629020e+18 473.0 4.729729e+02
1946 2.795450e-05 2.714411e-05 2.629810e+18 2.629099e+18 473.0 4.729756e+02
1947 2.737770e-05 2.716747e-05 2.629810e+18 2.629170e+18 473.0 4.729781e+02
1948 2.496930e-05 2.694765e-05 2.629810e+18 2.629234e+18 473.0 4.729803e+02
1949 2.600770e-05 2.685366e-05 2.629810e+18 2.629292e+18 473.0 4.729822e+02
1950 2.942940e-05 2.711123e-05 2.629810e+18 2.629344e+18 473.0 4.729840e+02
1951 2.718770e-05 2.711888e-05 2.629810e+18 2.629390e+18 473.0 4.729856e+02
1952 2.798850e-05 2.720584e-05 2.629810e+18 2.629432e+18 473.0 4.729870e+02
1953 2.603570e-05 2.708883e-05 2.629810e+18 2.629470e+18 473.0 4.729883e+02
1954 2.678850e-05 2.705879e-05 2.629810e+18 2.629504e+18 473.0 4.729895e+02
1955 3.059500e-05 2.741241e-05 2.629810e+18 2.629535e+18 473.0 4.729906e+02
1956 2.587110e-05 2.725828e-05 2.628120e+18 2.629393e+18 471.0 4.727915e+02
1957 2.855680e-05 2.738813e-05 2.628120e+18 2.629266e+18 471.0 4.726124e+02
1958 2.604740e-05 2.725406e-05 2.628120e+18 2.629151e+18 471.0 4.724511e+02
1959 2.776120e-05 2.730478e-05 2.628120e+18 2.629048e+18 471.0 4.723060e+02
1960 2.454370e-05 2.702867e-05 2.628120e+18 2.628955e+18 471.0 4.721754e+02
1961 2.896270e-05 2.722207e-05 2.628120e+18 2.628872e+18 471.0 4.720579e+02
1962 2.746430e-05 2.724629e-05 2.628120e+18 2.628797e+18 471.0 4.719521e+02
1963 2.478150e-05 2.699981e-05 2.628120e+18 2.628729e+18 471.0 4.718569e+02
1964 2.836380e-05 2.713621e-05 2.628120e+18 2.628668e+18 471.0 4.717712e+02
1965 2.481390e-05 2.690398e-05 2.628120e+18 2.628613e+18 471.0 4.716941e+02
1966 2.780850e-05 2.699443e-05 2.628120e+18 2.628564e+18 471.0 4.716247e+02
1967 2.695670e-05 2.699066e-05 2.792000e+18 2.644908e+18 483.0 4.727622e+02
1968 2.583580e-05 2.687517e-05 3.192300e+18 2.699647e+18 492.0 4.746860e+02
1969 2.614410e-05 2.680207e-05 3.200010e+18 2.749683e+18 495.0 4.767174e+02
1970 2.668370e-05 2.679023e-05 3.206680e+18 2.795383e+18 497.0 4.787456e+02
1971 2.542110e-05 2.665332e-05 3.206690e+18 2.836513e+18 498.0 4.806711e+02
1972 2.509280e-05 2.649727e-05 3.209020e+18 2.873764e+18 500.0 4.826040e+02
1973 2.525840e-05 2.637338e-05 3.211960e+18 2.907584e+18 501.0 4.844436e+02
1974 2.571960e-05 2.630800e-05 3.215950e+18 2.938420e+18 503.0 4.862992e+02
1975 2.545080e-05 2.622228e-05 3.217360e+18 2.966314e+18 507.0 4.883693e+02
1976 2.633670e-05 2.623372e-05 3.217630e+18 2.991446e+18 509.0 4.904324e+02
1977 2.424910e-05 2.603526e-05 3.220660e+18 3.014367e+18 510.0 4.923891e+02
1978 2.424910e-05 2.585664e-05 3.275490e+18 3.040480e+18 512.0 4.943502e+02
1979 2.198640e-05 2.546962e-05 3.275490e+18 3.063981e+18 512.0 4.961152e+02
1980 2.170570e-05 2.509323e-05 3.275490e+18 3.085132e+18 512.0 4.977037e+02
1981 2.177500e-05 2.476141e-05 3.275490e+18 3.104167e+18 512.0 4.991333e+02
1982 2.133960e-05 2.441922e-05 3.275490e+18 3.121300e+18 512.0 5.004200e+02
1983 2.190330e-05 2.416763e-05 3.275490e+18 3.136719e+18 512.0 5.015780e+02
1984 2.240940e-05 2.399181e-05 3.275490e+18 3.150596e+18 512.0 5.026202e+02
1985 2.273380e-05 2.386601e-05 3.275490e+18 3.163085e+18 512.0 5.035582e+02
1986 2.137130e-05 2.361654e-05 3.275490e+18 3.174326e+18 512.0 5.044023e+02
1987 2.365350e-05 2.362023e-05 3.275490e+18 3.184442e+18 512.0 5.051621e+02
1988 2.148330e-05 2.340654e-05 3.275490e+18 3.193547e+18 512.0 5.058459e+02
1989 2.159640e-05 2.322553e-05 3.275490e+18 3.201741e+18 512.0 5.064613e+02
1990 2.264980e-05 2.316795e-05 3.275490e+18 3.209116e+18 512.0 5.070152e+02
1991 2.152130e-05 2.300329e-05 3.275490e+18 3.215754e+18 512.0 5.075137e+02
1992 2.178660e-05 2.288162e-05 3.275490e+18 3.221727e+18 512.0 5.079623e+02
1993 2.252120e-05 2.284558e-05 3.275490e+18 3.227103e+18 512.0 5.083661e+02
1994 2.280060e-05 2.284108e-05 3.275490e+18 3.231942e+18 512.0 5.087295e+02
1995 2.194790e-05 2.275176e-05 3.275490e+18 3.236297e+18 512.0 5.090565e+02
1996 2.301510e-05 2.277810e-05 3.275490e+18 3.240216e+18 512.0 5.093509e+02
1997 2.162170e-05 2.266246e-05 3.296740e+18 3.245869e+18 513.0 5.097158e+02
1998 2.138070e-05 2.253428e-05 3.296740e+18 3.250956e+18 513.0 5.100442e+02
1999 2.166310e-05 2.244716e-05 3.296740e+18 3.255534e+18 513.0 5.103398e+02
2000 2.235230e-05 2.243768e-05 3.296740e+18 3.259655e+18 513.0 5.106058e+02
2001 2.167840e-05 2.236175e-05 3.296740e+18 3.263363e+18 513.0 5.108452e+02
2002 2.209800e-05 2.233537e-05 3.296740e+18 3.266701e+18 513.0 5.110607e+02
2003 2.248560e-05 2.235040e-05 3.296740e+18 3.269705e+18 513.0 5.112546e+02
2004 2.145710e-05 2.226107e-05 3.296740e+18 3.272408e+18 513.0 5.114292e+02
2005 2.240050e-05 2.227501e-05 3.296740e+18 3.274842e+18 513.0 5.115862e+02
2006 2.179250e-05 2.222676e-05 3.296740e+18 3.277031e+18 513.0 5.117276e+02
2007 2.070280e-05 2.207436e-05 3.296740e+18 3.279002e+18 513.0 5.118549e+02
2008 2.070280e-05 2.193721e-05 3.296740e+18 3.280776e+18 513.0 5.119694e+02
2009 1.869700e-05 2.161319e-05 3.296740e+18 3.282372e+18 513.0 5.120724e+02
2010 2.024530e-05 2.147640e-05 3.296740e+18 3.283809e+18 513.0 5.121652e+02
2011 1.958400e-05 2.128716e-05 3.296740e+18 3.285102e+18 513.0 5.122487e+02
2012 1.987230e-05 2.114567e-05 3.296740e+18 3.286266e+18 513.0 5.123238e+02
2013 2.033490e-05 2.106459e-05 3.296740e+18 3.287313e+18 513.0 5.123914e+02
2014 1.955760e-05 2.091390e-05 3.296740e+18 3.288256e+18 513.0 5.124523e+02
2015 1.965280e-05 2.078779e-05 3.296740e+18 3.289104e+18 513.0 5.125071e+02
2016 2.156980e-05 2.086599e-05 3.296740e+18 3.289868e+18 513.0 5.125563e+02
2017 1.998550e-05 2.077794e-05 3.296740e+18 3.290555e+18 513.0 5.126007e+02
2018 2.187330e-05 2.088747e-05 3.296740e+18 3.291174e+18 513.0 5.126406e+02
2019 2.069280e-05 2.086801e-05 3.296740e+18 3.291730e+18 513.0 5.126766e+02
2020 1.952960e-05 2.073417e-05 3.296740e+18 3.292231e+18 513.0 5.127089e+02
2021 2.047950e-05 2.070870e-05 3.296740e+18 3.292682e+18 513.0 5.127380e+02
2022 2.157600e-05 2.079543e-05 3.296740e+18 3.293088e+18 513.0 5.127642e+02
2023 2.089430e-05 2.080532e-05 3.296740e+18 3.293453e+18 513.0 5.127878e+02
2024 1.971780e-05 2.069657e-05 3.296740e+18 3.293782e+18 513.0 5.128090e+02
2025 2.160670e-05 2.078758e-05 3.296740e+18 3.294078e+18 513.0 5.128281e+02
2026 2.017640e-05 2.072646e-05 3.296740e+18 3.294344e+18 513.0 5.128453e+02
2027 2.052340e-05 2.070615e-05 3.296740e+18 3.294584e+18 513.0 5.128608e+02
2028 2.148360e-05 2.078390e-05 3.296740e+18 3.294799e+18 513.0 5.128747e+02
2029 2.039980e-05 2.074549e-05 3.296740e+18 3.294993e+18 513.0 5.128872e+02
2030 2.104880e-05 2.077582e-05 3.296740e+18 3.295168e+18 513.0 5.128985e+02
2031 1.875920e-05 2.057416e-05 3.296740e+18 3.295325e+18 513.0 5.129087e+02
2032 2.174380e-05 2.069112e-05 3.296740e+18 3.295467e+18 513.0 5.129178e+02
2033 2.162010e-05 2.078402e-05 3.296740e+18 3.295594e+18 513.0 5.129260e+02
2034 2.085460e-05 2.079108e-05 3.296740e+18 3.295709e+18 513.0 5.129334e+02
2035 2.196460e-05 2.090843e-05 3.296740e+18 3.295812e+18 513.0 5.129401e+02
2036 2.074370e-05 2.089196e-05 3.296740e+18 3.295905e+18 513.0 5.129461e+02
2037 1.914910e-05 2.071767e-05 3.296740e+18 3.295988e+18 513.0 5.129515e+02
2038 2.129880e-05 2.077578e-05 3.296740e+18 3.296063e+18 513.0 5.129563e+02
2039 2.126260e-05 2.082447e-05 3.296740e+18 3.296131e+18 513.0 5.129607e+02
2040 2.107330e-05 2.084935e-05 3.296740e+18 3.296192e+18 513.0 5.129646e+02
2041 2.110530e-05 2.087494e-05 3.296740e+18 3.296247e+18 513.0 5.129682e+02
2042 2.012220e-05 2.079967e-05 3.296740e+18 3.296296e+18 513.0 5.129713e+02
2043 2.016820e-05 2.073652e-05 3.296740e+18 3.296340e+18 513.0 5.129742e+02
2044 2.111060e-05 2.077393e-05 3.296740e+18 3.296380e+18 513.0 5.129768e+02
2045 2.021780e-05 2.071832e-05 3.296740e+18 3.296416e+18 513.0 5.129791e+02
2046 2.216430e-05 2.086292e-05 3.296740e+18 3.296449e+18 513.0 5.129812e+02
2047 2.077880e-05 2.085450e-05 3.296740e+18 3.296478e+18 513.0 5.129831e+02
2048 2.072640e-05 2.084169e-05 3.296740e+18 3.296504e+18 513.0 5.129848e+02
2049 2.026580e-05 2.078410e-05 3.296740e+18 3.296528e+18 513.0 5.129863e+02
2050 2.155250e-05 2.086094e-05 3.296740e+18 3.296549e+18 513.0 5.129877e+02
2051 2.115740e-05 2.089059e-05 3.296740e+18 3.296568e+18 513.0 5.129889e+02
2052 1.997570e-05 2.079910e-05 3.296740e+18 3.296585e+18 513.0 5.129900e+02
2053 2.033760e-05 2.075295e-05 3.296740e+18 3.296601e+18 513.0 5.129910e+02
2054 2.224440e-05 2.090210e-05 3.296740e+18 3.296615e+18 513.0 5.129919e+02
2055 2.120220e-05 2.093211e-05 3.296740e+18 3.296627e+18 513.0 5.129927e+02
2056 2.064960e-05 2.090386e-05 3.296740e+18 3.296638e+18 513.0 5.129934e+02
2057 2.014260e-05 2.082773e-05 3.296740e+18 3.296649e+18 513.0 5.129941e+02
2058 2.068230e-05 2.081319e-05 3.296740e+18 3.296658e+18 513.0 5.129947e+02
2059 2.023620e-05 2.075549e-05 3.296740e+18 3.296666e+18 513.0 5.129952e+02
2060 2.194010e-05 2.087395e-05 3.296740e+18 3.296673e+18 513.0 5.129957e+02
2061 2.038540e-05 2.082509e-05 3.296740e+18 3.296680e+18 513.0 5.129961e+02
2062 2.043440e-05 2.078602e-05 3.296740e+18 3.296686e+18 513.0 5.129965e+02
2063 2.010820e-05 2.071824e-05 3.296740e+18 3.296691e+18 513.0 5.129969e+02
2064 2.535290e-05 2.118171e-05 3.296740e+18 3.296696e+18 513.0 5.129972e+02
2065 2.142230e-05 2.120577e-05 3.296740e+18 3.296701e+18 513.0 5.129975e+02
2066 1.974670e-05 2.105986e-05 3.296740e+18 3.296705e+18 513.0 5.129977e+02
2067 1.988180e-05 2.094205e-05 3.296740e+18 3.296708e+18 513.0 5.129979e+02
2068 1.794430e-05 2.064228e-05 3.296740e+18 3.296711e+18 513.0 5.129981e+02
2069 1.809500e-05 2.038755e-05 3.351470e+18 3.302187e+18 520.0 5.136983e+02
2070 1.925600e-05 2.027440e-05 3.638770e+18 3.335845e+18 528.0 5.151285e+02
2071 1.824620e-05 2.007158e-05 3.650510e+18 3.367312e+18 531.0 5.167156e+02
2072 1.757840e-05 1.982226e-05 3.774790e+18 3.408060e+18 532.0 5.182441e+02
2073 1.851370e-05 1.969140e-05 3.774790e+18 3.444733e+18 532.0 5.196197e+02
2074 1.776400e-05 1.949866e-05 3.774790e+18 3.477738e+18 532.0 5.208577e+02
2075 1.787930e-05 1.933673e-05 3.774790e+18 3.507444e+18 532.0 5.219719e+02
2076 1.842200e-05 1.924525e-05 3.774790e+18 3.534178e+18 532.0 5.229747e+02
2077 1.823180e-05 1.914391e-05 3.774790e+18 3.558239e+18 532.0 5.238773e+02
2078 1.791860e-05 1.902138e-05 3.774890e+18 3.579904e+18 533.0 5.247895e+02
2079 1.759070e-05 1.887831e-05 3.774890e+18 3.599403e+18 533.0 5.256106e+02
2080 1.793630e-05 1.878411e-05 3.774890e+18 3.616952e+18 533.0 5.263495e+02
2081 1.649390e-05 1.855509e-05 3.780440e+18 3.633301e+18 534.0 5.271146e+02
2082 1.837220e-05 1.853680e-05 3.780440e+18 3.648015e+18 534.0 5.278031e+02
2083 1.756300e-05 1.843942e-05 3.780440e+18 3.661257e+18 534.0 5.284228e+02
2084 1.686810e-05 1.828229e-05 3.780440e+18 3.673175e+18 534.0 5.289805e+02
2085 1.805140e-05 1.825920e-05 3.780440e+18 3.683902e+18 534.0 5.294825e+02
2086 1.663860e-05 1.809714e-05 3.780440e+18 3.693556e+18 534.0 5.299342e+02
2087 1.842850e-05 1.813027e-05 3.780440e+18 3.702244e+18 534.0 5.303408e+02
2088 1.691390e-05 1.800864e-05 3.780440e+18 3.710064e+18 534.0 5.307067e+02
2089 1.796600e-05 1.800437e-05 3.780440e+18 3.717101e+18 534.0 5.310361e+02
2090 1.773920e-05 1.797786e-05 3.780440e+18 3.723435e+18 534.0 5.313324e+02
2091 1.686730e-05 1.786680e-05 3.780440e+18 3.729136e+18 534.0 5.315992e+02
2092 1.692320e-05 1.777244e-05 3.780440e+18 3.734266e+18 534.0 5.318393e+02
2093 1.812400e-05 1.780760e-05 3.780440e+18 3.738883e+18 534.0 5.320554e+02
2094 1.695810e-05 1.772265e-05 3.780440e+18 3.743039e+18 534.0 5.322498e+02
2095 1.669510e-05 1.761989e-05 3.780440e+18 3.746779e+18 534.0 5.324248e+02
2096 1.701320e-05 1.755922e-05 3.780440e+18 3.750145e+18 534.0 5.325824e+02
2097 1.722630e-05 1.752593e-05 3.780440e+18 3.753175e+18 534.0 5.327241e+02
2098 1.687470e-05 1.746081e-05 3.780440e+18 3.755901e+18 534.0 5.328517e+02
2099 1.764310e-05 1.747904e-05 3.784370e+18 3.758748e+18 535.0 5.330665e+02
2100 1.813550e-05 1.754468e-05 3.784370e+18 3.761310e+18 535.0 5.332599e+02
2101 1.652220e-05 1.744243e-05 3.784680e+18 3.763647e+18 536.0 5.335339e+02
2102 1.771700e-05 1.746989e-05 3.784680e+18 3.765751e+18 536.0 5.337805e+02
2103 1.686130e-05 1.740903e-05 3.785560e+18 3.767732e+18 537.0 5.341025e+02
2104 1.697070e-05 1.736520e-05 3.785620e+18 3.769520e+18 538.0 5.344922e+02
2105 1.785980e-05 1.741466e-05 3.785620e+18 3.771130e+18 538.0 5.348430e+02
2106 1.714330e-05 1.738752e-05 3.785620e+18 3.772579e+18 538.0 5.351587e+02
2107 1.696020e-05 1.734479e-05 3.785620e+18 3.773883e+18 538.0 5.354428e+02
2108 1.689370e-05 1.729968e-05 3.785620e+18 3.775057e+18 538.0 5.356985e+02
2109 1.582570e-05 1.715228e-05 3.785620e+18 3.776113e+18 538.0 5.359287e+02
2110 1.723480e-05 1.716054e-05 3.785630e+18 3.777065e+18 539.0 5.362358e+02
2111 1.663350e-05 1.710783e-05 3.785630e+18 3.777921e+18 539.0 5.365122e+02
2112 1.706350e-05 1.710340e-05 3.785630e+18 3.778692e+18 539.0 5.367610e+02
2113 1.724090e-05 1.711715e-05 3.785630e+18 3.779386e+18 539.0 5.369849e+02
2114 1.806110e-05 1.721154e-05 3.785630e+18 3.780011e+18 539.0 5.371864e+02
2115 1.689080e-05 1.717947e-05 3.785630e+18 3.780572e+18 539.0 5.373678e+02
2116 1.631940e-05 1.709346e-05 3.785630e+18 3.781078e+18 539.0 5.375310e+02
2117 1.622100e-05 1.700622e-05 3.785630e+18 3.781533e+18 539.0 5.376779e+02
2118 1.662810e-05 1.696840e-05 3.785630e+18 3.781943e+18 539.0 5.378101e+02
2119 1.690000e-05 1.696156e-05 3.786460e+18 3.782395e+18 540.0 5.380291e+02
2120 1.736410e-05 1.700182e-05 3.794000e+18 3.783555e+18 541.0 5.383262e+02
2121 1.747710e-05 1.704935e-05 3.794000e+18 3.784600e+18 541.0 5.385936e+02
2122 1.704880e-05 1.704929e-05 3.794000e+18 3.785540e+18 541.0 5.388342e+02
2123 1.753940e-05 1.709830e-05 3.794000e+18 3.786386e+18 541.0 5.390508e+02
2124 1.693210e-05 1.708168e-05 3.794000e+18 3.787147e+18 541.0 5.392457e+02
2125 1.677440e-05 1.705095e-05 3.794000e+18 3.787832e+18 541.0 5.394211e+02
2126 1.691770e-05 1.703763e-05 3.794000e+18 3.788449e+18 541.0 5.395790e+02
2127 1.691770e-05 1.702564e-05 3.794000e+18 3.789004e+18 541.0 5.397211e+02
2128 1.455360e-05 1.677843e-05 3.794000e+18 3.789504e+18 541.0 5.398490e+02
2129 1.524360e-05 1.662495e-05 3.794000e+18 3.789953e+18 541.0 5.399641e+02
2130 1.550820e-05 1.651327e-05 3.794000e+18 3.790358e+18 541.0 5.400677e+02
2131 1.498290e-05 1.636024e-05 3.794000e+18 3.790722e+18 541.0 5.401609e+02
2132 1.553850e-05 1.627806e-05 3.794000e+18 3.791050e+18 541.0 5.402448e+02
2133 1.544450e-05 1.619471e-05 3.794000e+18 3.791345e+18 541.0 5.403204e+02
2134 1.578290e-05 1.615353e-05 3.794000e+18 3.791611e+18 541.0 5.403883e+02
2135 1.567210e-05 1.610538e-05 3.794000e+18 3.791850e+18 541.0 5.404495e+02
2136 1.574090e-05 1.606894e-05 3.794000e+18 3.792065e+18 541.0 5.405045e+02
2137 1.572170e-05 1.603421e-05 3.794000e+18 3.792258e+18 541.0 5.405541e+02
2138 1.614680e-05 1.604547e-05 3.794000e+18 3.792432e+18 541.0 5.405987e+02
2139 1.659420e-05 1.610034e-05 3.794000e+18 3.792589e+18 541.0 5.406388e+02
2140 1.548310e-05 1.603862e-05 3.794000e+18 3.792730e+18 541.0 5.406749e+02
2141 1.477870e-05 1.591263e-05 3.794000e+18 3.792857e+18 541.0 5.407074e+02
2142 1.634370e-05 1.595573e-05 3.794000e+18 3.792971e+18 541.0 5.407367e+02
2143 1.587990e-05 1.594815e-05 3.794000e+18 3.793074e+18 541.0 5.407630e+02
2144 1.613950e-05 1.596729e-05 3.794000e+18 3.793167e+18 541.0 5.407867e+02
2145 1.706860e-05 1.607742e-05 3.794000e+18 3.793250e+18 541.0 5.408080e+02
2146 1.496070e-05 1.596575e-05 3.794000e+18 3.793325e+18 541.0 5.408272e+02
2147 1.556000e-05 1.592517e-05 3.794000e+18 3.793393e+18 541.0 5.408445e+02
2148 1.616330e-05 1.594898e-05 3.794000e+18 3.793453e+18 541.0 5.408601e+02
2149 1.627020e-05 1.598111e-05 3.794000e+18 3.793508e+18 541.0 5.408741e+02
2150 1.618760e-05 1.600175e-05 3.794000e+18 3.793557e+18 541.0 5.408867e+02
2151 1.535130e-05 1.593671e-05 3.794000e+18 3.793602e+18 541.0 5.408980e+02
2152 1.646660e-05 1.598970e-05 3.794000e+18 3.793641e+18 541.0 5.409082e+02
2153 1.683710e-05 1.607444e-05 3.794000e+18 3.793677e+18 541.0 5.409174e+02
2154 1.550670e-05 1.601766e-05 3.794000e+18 3.793710e+18 541.0 5.409256e+02
2155 1.586080e-05 1.600198e-05 3.794000e+18 3.793739e+18 541.0 5.409331e+02
2156 1.637560e-05 1.603934e-05 3.794000e+18 3.793765e+18 541.0 5.409398e+02
2157 1.609340e-05 1.604475e-05 3.794000e+18 3.793788e+18 541.0 5.409458e+02
2158 1.640750e-05 1.608102e-05 3.794000e+18 3.793809e+18 541.0 5.409512e+02
2159 1.655840e-05 1.612876e-05 3.794000e+18 3.793828e+18 541.0 5.409561e+02
2160 1.492400e-05 1.600828e-05 3.793320e+18 3.793778e+18 540.0 5.408605e+02
2161 1.680150e-05 1.608761e-05 3.794000e+18 3.793800e+18 541.0 5.408744e+02
2162 1.653910e-05 1.613275e-05 3.794000e+18 3.793820e+18 541.0 5.408870e+02
2163 1.628250e-05 1.614773e-05 3.794000e+18 3.793838e+18 541.0 5.408983e+02
2164 1.936330e-05 1.646929e-05 3.794000e+18 3.793854e+18 541.0 5.409085e+02
2165 1.604800e-05 1.642716e-05 3.794000e+18 3.793869e+18 541.0 5.409176e+02
2166 1.537690e-05 1.632213e-05 3.794000e+18 3.793882e+18 541.0 5.409259e+02
2167 1.565580e-05 1.625550e-05 3.794000e+18 3.793894e+18 541.0 5.409333e+02
2168 1.460240e-05 1.609019e-05 3.991840e+18 3.813688e+18 546.0 5.414399e+02
2169 1.522280e-05 1.600345e-05 5.090700e+18 3.941389e+18 551.0 5.423959e+02
2170 1.480600e-05 1.588370e-05 5.091020e+18 4.056353e+18 555.0 5.436564e+02
2171 1.493890e-05 1.578922e-05 5.212000e+18 4.171917e+18 556.0 5.448907e+02
2172 1.496640e-05 1.570694e-05 5.212550e+18 4.275981e+18 557.0 5.461016e+02
2173 1.485870e-05 1.562212e-05 5.213310e+18 4.369713e+18 558.0 5.472915e+02
2174 1.509110e-05 1.556902e-05 5.223920e+18 4.455134e+18 561.0 5.486623e+02
2175 1.457640e-05 1.546975e-05 5.223920e+18 4.532013e+18 561.0 5.498961e+02
2176 1.414000e-05 1.533678e-05 5.223920e+18 4.601203e+18 562.0 5.511065e+02
2177 1.435000e-05 1.523810e-05 5.223920e+18 4.663475e+18 562.0 5.521958e+02
2178 1.458040e-05 1.517233e-05 5.223920e+18 4.719520e+18 562.0 5.531763e+02
2179 1.378020e-05 1.503312e-05 5.223920e+18 4.769960e+18 562.0 5.540586e+02
2180 1.509480e-05 1.503929e-05 5.223920e+18 4.815356e+18 562.0 5.548528e+02
2181 1.459200e-05 1.499456e-05 5.223920e+18 4.856212e+18 563.0 5.556675e+02
2182 1.426100e-05 1.492120e-05 5.224140e+18 4.893005e+18 564.0 5.565007e+02
2183 1.459410e-05 1.488849e-05 5.224140e+18 4.926118e+18 564.0 5.572507e+02
2184 1.413310e-05 1.481295e-05 5.224140e+18 4.955921e+18 565.0 5.580256e+02
2185 1.420310e-05 1.475197e-05 5.224140e+18 4.982743e+18 565.0 5.587230e+02
2186 1.484100e-05 1.476087e-05 5.224170e+18 5.006885e+18 566.0 5.594507e+02
2187 1.404860e-05 1.468964e-05 5.224170e+18 5.028614e+18 566.0 5.601057e+02
2188 1.437960e-05 1.465864e-05 5.230750e+18 5.048827e+18 567.0 5.607951e+02
2189 1.454520e-05 1.464730e-05 5.231300e+18 5.067075e+18 568.0 5.615156e+02
2190 1.397800e-05 1.458037e-05 5.231300e+18 5.083497e+18 568.0 5.621640e+02
2191 1.415520e-05 1.453785e-05 5.231300e+18 5.098277e+18 568.0 5.627476e+02
2192 1.386190e-05 1.447025e-05 5.231300e+18 5.111580e+18 568.0 5.632729e+02
2193 1.423720e-05 1.444695e-05 5.231300e+18 5.123552e+18 568.0 5.637456e+02
2194 1.453960e-05 1.445621e-05 5.231300e+18 5.134327e+18 568.0 5.641710e+02
2195 1.446960e-05 1.445755e-05 5.231300e+18 5.144024e+18 568.0 5.645539e+02
2196 1.404400e-05 1.441620e-05 5.231300e+18 5.152752e+18 568.0 5.648985e+02
2197 1.377980e-05 1.435256e-05 5.231300e+18 5.160606e+18 568.0 5.652087e+02
2198 1.477610e-05 1.439491e-05 5.231300e+18 5.167676e+18 568.0 5.654878e+02
2199 1.345710e-05 1.430113e-05 5.231300e+18 5.174038e+18 568.0 5.657390e+02
2200 1.429560e-05 1.430058e-05 5.231300e+18 5.179764e+18 568.0 5.659651e+02
2201 1.380670e-05 1.425119e-05 5.231300e+18 5.184918e+18 568.0 5.661686e+02
2202 1.437410e-05 1.426348e-05 5.231300e+18 5.189556e+18 568.0 5.663517e+02
2203 1.383930e-05 1.422106e-05 5.231300e+18 5.193731e+18 568.0 5.665166e+02
2204 1.444850e-05 1.424381e-05 5.231300e+18 5.197487e+18 568.0 5.666649e+02
2205 1.391480e-05 1.421091e-05 5.231300e+18 5.200869e+18 568.0 5.667984e+02
2206 1.423780e-05 1.421360e-05 5.231300e+18 5.203912e+18 568.0 5.669186e+02
2207 1.414680e-05 1.420692e-05 5.231300e+18 5.206651e+18 570.0 5.672267e+02
2208 1.395760e-05 1.418198e-05 5.231300e+18 5.209116e+18 570.0 5.675041e+02
2209 1.382640e-05 1.414643e-05 5.231300e+18 5.211334e+18 570.0 5.677536e+02
2210 1.404480e-05 1.413626e-05 5.231300e+18 5.213331e+18 570.0 5.679783e+02
2211 1.362010e-05 1.408465e-05 5.231300e+18 5.215128e+18 570.0 5.681805e+02
2212 1.414740e-05 1.409092e-05 5.231300e+18 5.216745e+18 570.0 5.683624e+02
2213 1.419730e-05 1.410156e-05 5.231300e+18 5.218200e+18 570.0 5.685262e+02
2214 1.362340e-05 1.405374e-05 5.231300e+18 5.219510e+18 570.0 5.686736e+02
2215 1.408370e-05 1.405674e-05 5.231300e+18 5.220689e+18 570.0 5.688062e+02
2216 1.394200e-05 1.404527e-05 5.231300e+18 5.221750e+18 570.0 5.689256e+02
2217 1.334650e-05 1.397539e-05 5.231300e+18 5.222705e+18 570.0 5.690330e+02
2218 1.399670e-05 1.397752e-05 5.231300e+18 5.223565e+18 570.0 5.691297e+02
2219 1.414800e-05 1.399457e-05 5.231300e+18 5.224338e+18 570.0 5.692167e+02
2220 1.292430e-05 1.388754e-05 5.231300e+18 5.225034e+18 570.0 5.692951e+02
2221 1.349000e-05 1.384779e-05 5.231300e+18 5.225661e+18 570.0 5.693656e+02
2222 1.376300e-05 1.383931e-05 5.231300e+18 5.226225e+18 570.0 5.694290e+02
2223 1.359870e-05 1.381525e-05 5.231300e+18 5.226732e+18 570.0 5.694861e+02
2224 1.359200e-05 1.379292e-05 5.231300e+18 5.227189e+18 570.0 5.695375e+02
2225 1.359200e-05 1.377283e-05 5.231300e+18 5.227600e+18 570.0 5.695837e+02
2226 1.204120e-05 1.359967e-05 5.231300e+18 5.227970e+18 570.0 5.696254e+02
2227 1.221470e-05 1.346117e-05 5.231300e+18 5.228303e+18 570.0 5.696628e+02
2228 1.265850e-05 1.338090e-05 5.231300e+18 5.228603e+18 570.0 5.696966e+02
2229 1.258340e-05 1.330115e-05 5.231300e+18 5.228873e+18 570.0 5.697269e+02
2230 1.207910e-05 1.317895e-05 5.231300e+18 5.229115e+18 570.0 5.697542e+02
2231 1.283960e-05 1.314501e-05 5.231300e+18 5.229334e+18 570.0 5.697788e+02
2232 1.152380e-05 1.298289e-05 5.231300e+18 5.229530e+18 570.0 5.698009e+02
2233 1.235960e-05 1.292056e-05 5.231300e+18 5.229707e+18 570.0 5.698208e+02
2234 1.272320e-05 1.290083e-05 5.231300e+18 5.229867e+18 570.0 5.698387e+02
2235 1.286510e-05 1.289725e-05 5.231300e+18 5.230010e+18 570.0 5.698549e+02
2236 1.276960e-05 1.288449e-05 5.231300e+18 5.230139e+18 570.0 5.698694e+02
2237 1.279790e-05 1.287583e-05 5.231300e+18 5.230255e+18 570.0 5.698824e+02
2238 1.251130e-05 1.283938e-05 5.231300e+18 5.230360e+18 570.0 5.698942e+02
2239 1.249150e-05 1.280459e-05 5.231300e+18 5.230454e+18 570.0 5.699048e+02
2240 1.317850e-05 1.284198e-05 5.231300e+18 5.230538e+18 570.0 5.699143e+02
2241 1.246760e-05 1.280454e-05 5.231300e+18 5.230614e+18 570.0 5.699229e+02
2242 1.285340e-05 1.280943e-05 5.231300e+18 5.230683e+18 570.0 5.699306e+02
2243 1.289110e-05 1.281760e-05 5.231300e+18 5.230745e+18 570.0 5.699375e+02
2244 1.318430e-05 1.285427e-05 5.231300e+18 5.230800e+18 570.0 5.699438e+02
2245 1.266530e-05 1.283537e-05 5.231300e+18 5.230850e+18 570.0 5.699494e+02
2246 1.308420e-05 1.286025e-05 5.231300e+18 5.230895e+18 570.0 5.699545e+02
2247 1.255440e-05 1.282967e-05 5.231300e+18 5.230936e+18 570.0 5.699590e+02
2248 1.205440e-05 1.275214e-05 5.231300e+18 5.230972e+18 570.0 5.699631e+02
2249 1.270220e-05 1.274715e-05 5.231300e+18 5.231005e+18 570.0 5.699668e+02
2250 1.309310e-05 1.278174e-05 5.231300e+18 5.231034e+18 570.0 5.699701e+02
2251 1.217170e-05 1.272074e-05 5.231300e+18 5.231061e+18 570.0 5.699731e+02
2252 1.270920e-05 1.271958e-05 5.231300e+18 5.231085e+18 570.0 5.699758e+02
2253 1.211780e-05 1.265941e-05 5.231300e+18 5.231106e+18 570.0 5.699782e+02
2254 1.291750e-05 1.268521e-05 5.231300e+18 5.231126e+18 570.0 5.699804e+02
2255 1.310150e-05 1.272684e-05 5.231300e+18 5.231143e+18 570.0 5.699824e+02
2256 1.238890e-05 1.269305e-05 5.231300e+18 5.231159e+18 570.0 5.699841e+02
2257 1.259370e-05 1.268311e-05 5.231300e+18 5.231173e+18 570.0 5.699857e+02
2258 1.328410e-05 1.274321e-05 5.231300e+18 5.231186e+18 570.0 5.699871e+02
2259 1.201230e-05 1.267012e-05 5.231300e+18 5.231197e+18 570.0 5.699884e+02
2260 1.269610e-05 1.267272e-05 5.231300e+18 5.231207e+18 570.0 5.699896e+02
2261 1.221030e-05 1.262648e-05 5.231300e+18 5.231217e+18 570.0 5.699906e+02
2262 1.286800e-05 1.265063e-05 5.231300e+18 5.231225e+18 570.0 5.699916e+02
2263 1.246680e-05 1.263225e-05 5.231300e+18 5.231232e+18 570.0 5.699924e+02
2264 1.456700e-05 1.282572e-05 5.231300e+18 5.231239e+18 570.0 5.699932e+02
2265 1.216230e-05 1.275938e-05 5.231300e+18 5.231245e+18 570.0 5.699938e+02
2266 1.163790e-05 1.264723e-05 5.231300e+18 5.231251e+18 570.0 5.699945e+02
2267 1.283010e-05 1.266552e-05 5.231300e+18 5.231256e+18 570.0 5.699950e+02
2268 1.237360e-05 1.263633e-05 5.489010e+18 5.257031e+18 583.0 5.712955e+02
2269 1.261140e-05 1.263383e-05 5.497900e+18 5.281118e+18 587.0 5.728660e+02
2270 1.210100e-05 1.258055e-05 5.497940e+18 5.302800e+18 588.0 5.743794e+02
2271 1.225750e-05 1.254825e-05 5.509380e+18 5.323458e+18 592.0 5.761414e+02
2272 1.205220e-05 1.249864e-05 5.509500e+18 5.342062e+18 595.0 5.780273e+02
2273 1.185870e-05 1.243465e-05 5.514020e+18 5.359258e+18 597.0 5.799246e+02
2274 1.201490e-05 1.239267e-05 5.514020e+18 5.374734e+18 597.0 5.816321e+02
2275 1.167820e-05 1.232123e-05 5.514020e+18 5.388663e+18 597.0 5.831689e+02
2276 1.166720e-05 1.225582e-05 5.514020e+18 5.401199e+18 597.0 5.845520e+02
2277 1.170560e-05 1.220080e-05 5.514020e+18 5.412481e+18 597.0 5.857968e+02
2278 1.148430e-05 1.212915e-05 5.514020e+18 5.422635e+18 597.0 5.869171e+02
2279 1.164770e-05 1.208101e-05 5.514020e+18 5.431773e+18 597.0 5.879254e+02
2280 1.161930e-05 1.203483e-05 5.514020e+18 5.439998e+18 597.0 5.888329e+02
2281 1.151320e-05 1.198267e-05 5.514030e+18 5.447401e+18 600.0 5.899496e+02
2282 1.178900e-05 1.196330e-05 5.514030e+18 5.454064e+18 600.0 5.909546e+02
2283 1.173600e-05 1.194057e-05 5.514030e+18 5.460061e+18 600.0 5.918592e+02
2284 1.118750e-05 1.186527e-05 5.514150e+18 5.465470e+18 601.0 5.927732e+02
2285 1.149510e-05 1.182825e-05 5.514150e+18 5.470338e+18 601.0 5.935959e+02
2286 1.151940e-05 1.179736e-05 5.514150e+18 5.474719e+18 601.0 5.943363e+02
2287 1.134370e-05 1.175200e-05 5.514150e+18 5.478662e+18 601.0 5.950027e+02
2288 1.115820e-05 1.169262e-05 5.514240e+18 5.482220e+18 602.0 5.957024e+02
2289 1.109540e-05 1.163290e-05 5.514240e+18 5.485422e+18 602.0 5.963322e+02
2290 1.118890e-05 1.158850e-05 5.514240e+18 5.488304e+18 602.0 5.968990e+02
2291 1.099790e-05 1.152944e-05 5.514240e+18 5.490897e+18 602.0 5.974091e+02
2292 1.095330e-05 1.147182e-05 5.514270e+18 5.493235e+18 603.0 5.979682e+02
2293 1.150360e-05 1.147500e-05 5.514270e+18 5.495338e+18 603.0 5.984713e+02
2294 1.086150e-05 1.141365e-05 5.514370e+18 5.497241e+18 604.0 5.990242e+02
2295 1.116880e-05 1.138917e-05 5.514370e+18 5.498954e+18 604.0 5.995218e+02
2296 1.096780e-05 1.134703e-05 5.514370e+18 5.500496e+18 604.0 5.999696e+02
2297 1.094950e-05 1.130728e-05 5.514370e+18 5.501883e+18 604.0 6.003726e+02
2298 1.098360e-05 1.127491e-05 5.514370e+18 5.503132e+18 604.0 6.007354e+02
2299 1.089550e-05 1.123697e-05 5.514370e+18 5.504256e+18 604.0 6.010618e+02
2300 1.108980e-05 1.122225e-05 5.514370e+18 5.505267e+18 604.0 6.013557e+02
2301 1.137760e-05 1.123779e-05 5.514500e+18 5.506190e+18 605.0 6.017201e+02
2302 1.078440e-05 1.119245e-05 5.514500e+18 5.507021e+18 605.0 6.020481e+02
2303 1.043210e-05 1.111641e-05 5.514500e+18 5.507769e+18 606.0 6.024433e+02
2304 1.086410e-05 1.109118e-05 5.514500e+18 5.508442e+18 606.0 6.027989e+02
2305 1.105120e-05 1.108718e-05 5.514520e+18 5.509050e+18 607.0 6.032191e+02
2306 1.066280e-05 1.104474e-05 5.514520e+18 5.509597e+18 607.0 6.035971e+02
2307 1.065620e-05 1.100589e-05 5.514520e+18 5.510089e+18 607.0 6.039374e+02
2308 1.087170e-05 1.099247e-05 5.514520e+18 5.510532e+18 607.0 6.042437e+02
2309 1.056830e-05 1.095005e-05 5.514710e+18 5.510950e+18 608.0 6.046193e+02
2310 1.081240e-05 1.093629e-05 5.514710e+18 5.511326e+18 609.0 6.050574e+02
2311 1.054320e-05 1.089698e-05 5.514710e+18 5.511665e+18 609.0 6.054517e+02
2312 1.094870e-05 1.090215e-05 5.514710e+18 5.511969e+18 609.0 6.058065e+02
2313 1.037070e-05 1.084901e-05 5.514710e+18 5.512243e+18 609.0 6.061258e+02
2314 1.037450e-05 1.080156e-05 5.514710e+18 5.512490e+18 610.0 6.065133e+02
2315 1.053690e-05 1.077509e-05 5.514710e+18 5.512712e+18 610.0 6.068619e+02
2316 1.067310e-05 1.076489e-05 5.514710e+18 5.512912e+18 610.0 6.071757e+02
2317 1.043640e-05 1.073204e-05 5.514710e+18 5.513092e+18 610.0 6.074582e+02
2318 1.054320e-05 1.071316e-05 5.515000e+18 5.513282e+18 612.0 6.079123e+02
2319 1.057390e-05 1.069923e-05 5.515000e+18 5.513454e+18 612.0 6.083211e+02
2320 1.021310e-05 1.065062e-05 5.515000e+18 5.513609e+18 612.0 6.086890e+02
2321 1.032930e-05 1.061849e-05 5.515000e+18 5.513748e+18 612.0 6.090201e+02
2322 1.041800e-05 1.059844e-05 5.515000e+18 5.513873e+18 612.0 6.093181e+02
2323 1.073100e-05 1.061169e-05 5.514940e+18 5.513980e+18 612.0 6.095863e+02
2324 1.049940e-05 1.060047e-05 5.514940e+18 5.514076e+18 612.0 6.098277e+02
2325 1.018130e-05 1.055855e-05 5.514940e+18 5.514162e+18 612.0 6.100449e+02
2326 9.710400e-06 1.047373e-05 5.514940e+18 5.514240e+18 612.0 6.102404e+02
2327 1.142180e-05 1.056854e-05 5.514940e+18 5.514310e+18 612.0 6.104164e+02
2328 9.847700e-06 1.049646e-05 5.514940e+18 5.514373e+18 612.0 6.105747e+02


==> figures/rev_benchmark3_pgf.txt <==
iter residual residual_smooth cond cond_smooth nactive nactive_smooth
0 3.318510e+00 3.318510e+00 1.000000e+00 1.000000e+00 1.0 1.000000e+00
1 2.088220e+00 3.195481e+00 1.000000e+00 1.000000e+00 0.0 9.000000e-01
2 7.315970e-01 2.949093e+00 1.000000e+00 1.000000e+00 1.0 9.100000e-01
3 7.315970e-01 2.727343e+00 2.365570e+01 3.265570e+00 6.0 1.419000e+00
4 7.315970e-01 2.527768e+00 2.365570e+01 5.304583e+00 6.0 1.877100e+00
5 6.979880e-01 2.344790e+00 2.365570e+01 7.139695e+00 6.0 2.289390e+00
7 4.812100e-01 2.158432e+00 6.854910e+00 7.111216e+00 5.0 2.560451e+00
9 2.699460e-01 1.969584e+00 6.854910e+00 7.085586e+00 5.0 2.804406e+00
11 1.386130e-01 1.786487e+00 6.854910e+00 7.062518e+00 5.0 3.023965e+00
12 3.427600e-02 1.611266e+00 9.389410e+00 7.295207e+00 6.0 3.321569e+00
14 1.165920e-01 1.461798e+00 2.858600e+01 9.424287e+00 8.0 3.789412e+00
15 2.184290e-02 1.317803e+00 2.858600e+01 1.134046e+01 8.0 4.210471e+00
17 5.557730e-02 1.191580e+00 5.168970e+01 1.537538e+01 9.0 4.689424e+00
18 1.340240e-02 1.073762e+00 5.168970e+01 1.900681e+01 9.0 5.120481e+00
20 3.519940e-02 9.699061e-01 5.188960e+01 2.229509e+01 10.0 5.608433e+00
22 1.070530e-02 8.739860e-01 5.188960e+01 2.525454e+01 10.0 6.047590e+00
24 6.184670e-02 7.927721e-01 1.509050e+02 3.781959e+01 15.0 6.942831e+00
25 1.238660e-02 7.147335e-01 1.509050e+02 4.912813e+01 15.0 7.748548e+00
26 1.238660e-02 6.444988e-01 1.145030e+03 1.587183e+02 20.0 8.973693e+00
27 1.238660e-02 5.812876e-01 1.145030e+03 2.573495e+02 20.0 1.007632e+01
28 1.238660e-02 5.243975e-01 1.145030e+03 3.461175e+02 20.0 1.106869e+01
29 4.241520e-02 4.761993e-01 1.145030e+03 4.260088e+02 20.0 1.196182e+01
30 4.241520e-02 4.328209e-01 1.121050e+03 4.955129e+02 19.0 1.266564e+01
31 4.210950e-02 3.937497e-01 1.121050e+03 5.580666e+02 19.0 1.329908e+01
32 4.210950e-02 3.585857e-01 1.121050e+03 6.143650e+02 19.0 1.386917e+01
33 4.178980e-02 3.269061e-01 1.121050e+03 6.650335e+02 19.0 1.438225e+01
34 4.178980e-02 2.983945e-01 1.121050e+03 7.106351e+02 19.0 1.484403e+01
35 4.113280e-02 2.726683e-01 1.121050e+03 7.516766e+02 19.0 1.525962e+01
36 4.113280e-02 2.495148e-01 1.121050e+03 7.886139e+02 19.0 1.563366e+01
37 4.113280e-02 2.286766e-01 1.121050e+03 8.218575e+02 19.0 1.597030e+01
38 1.104700e-02 2.069136e-01 1.121050e+03 8.517768e+02 19.0 1.627327e+01
39 4.031360e-02 1.902536e-01 1.121050e+03 8.787041e+02 19.0 1.654594e+01
40 4.031360e-02 1.752596e-01 1.121050e+03 9.029387e+02 19.0 1.679135e+01
41 4.031360e-02 1.617650e-01 1.121050e+03 9.247498e+02 19.0 1.701221e+01
42 7.964020e-03 1.463849e-01 1.121050e+03 9.443798e+02 19.0 1.721099e+01
43 7.964020e-03 1.325428e-01 1.121050e+03 9.620469e+02 19.0 1.738989e+01
44 6.958080e-03 1.199843e-01 1.121050e+03 9.779472e+02 19.0 1.755090e+01
45 3.312840e-03 1.083172e-01 2.591070e+02 9.060632e+02 18.0 1.759581e+01
47 5.592690e-02 1.030782e-01 2.591070e+02 8.413675e+02 18.0 1.763623e+01
48 5.433470e-03 9.331370e-02 2.591070e+02 7.831415e+02 18.0 1.767261e+01
49 5.433470e-03 8.452567e-02 3.877140e+03 1.092541e+03 26.0 1.850535e+01
50 5.433470e-03 7.661645e-02 3.877140e+03 1.371001e+03 26.0 1.925481e+01
51 5.433470e-03 6.949816e-02 3.877140e+03 1.621615e+03 26.0 1.992933e+01
52 5.433470e-03 6.309169e-02 3.877140e+03 1.847168e+03 26.0 2.053640e+01
53 2.935350e-02 5.971787e-02 3.877140e+03 2.050165e+03 26.0 2.108276e+01
54 2.935350e-02 5.668143e-02 3.712190e+03 2.216367e+03 25.0 2.147448e+01
55 2.935350e-02 5.394864e-02 3.712190e+03 2.365950e+03 25.0 2.182703e+01
56 7.787080e-03 4.933248e-02 3.712190e+03 2.500574e+03 25.0 2.214433e+01
57 2.889570e-02 4.728880e-02 3.712190e+03 2.621735e+03 25.0 2.242990e+01
58 2.889570e-02 4.544949e-02 3.712190e+03 2.730781e+03 25.0 2.268691e+01
59 2.889570e-02 4.379411e-02 3.712190e+03 2.828922e+03 25.0 2.291822e+01
60 2.889570e-02 4.230427e-02 3.712190e+03 2.917249e+03 25.0 2.312640e+01
61 2.889570e-02 4.096342e-02 3.712190e+03 2.996743e+03 25.0 2.331376e+01
62 2.075210e-02 3.894228e-02 3.712190e+03 3.068287e+03 25.0 2.348238e+01
63 1.949540e-02 3.699760e-02 2.343810e+03 2.995840e+03 24.0 2.353414e+01
64 1.698200e-02 3.499604e-02 2.343810e+03 2.930637e+03 24.0 2.358073e+01
65 1.195520e-02 3.269195e-02 2.343810e+03 2.871954e+03 24.0 2.362266e+01
66 1.901550e-03 2.961291e-02 2.343810e+03 2.819140e+03 24.0 2.366039e+01
68 4.862950e-02 3.151457e-02 2.343810e+03 2.771607e+03 24.0 2.369435e+01
69 2.880650e-03 2.865118e-02 1.544500e+03 2.648896e+03 23.0 2.362492e+01
70 2.880650e-03 2.607413e-02 3.541530e+03 2.738159e+03 30.0 2.426242e+01
71 2.880650e-03 2.375478e-02 3.541530e+03 2.818496e+03 30.0 2.483618e+01
72 2.880650e-03 2.166737e-02 3.541530e+03 2.890800e+03 30.0 2.535256e+01
73 1.989090e-02 2.148972e-02 3.541530e+03 2.955873e+03 30.0 2.581731e+01
74 1.989090e-02 2.132984e-02 3.541530e+03 3.014439e+03 30.0 2.623558e+01
75 1.861870e-03 1.938304e-02 3.541530e+03 3.067148e+03 30.0 2.661202e+01
76 1.918400e-02 1.936314e-02 3.541530e+03 3.114586e+03 30.0 2.695082e+01
77 1.918400e-02 1.934522e-02 3.541530e+03 3.157280e+03 30.0 2.725574e+01
78 1.918400e-02 1.932910e-02 3.541530e+03 3.195705e+03 30.0 2.753016e+01
79 1.918400e-02 1.931459e-02 3.541530e+03 3.230288e+03 30.0 2.777715e+01
80 1.918400e-02 1.930153e-02 3.541530e+03 3.261412e+03 30.0 2.799943e+01
81 1.918400e-02 1.928978e-02 3.541530e+03 3.289424e+03 30.0 2.819949e+01
82 4.973480e-04 1.741054e-02 3.541530e+03 3.314634e+03 30.0 2.837954e+01
83 4.973480e-04 1.571922e-02 3.541530e+03 3.337324e+03 30.0 2.854159e+01
84 8.062160e-03 1.495351e-02 3.541530e+03 3.357745e+03 30.0 2.868743e+01
85 3.777150e-03 1.383587e-02 3.541060e+03 3.376076e+03 29.0 2.871868e+01
87 2.990710e-02 1.544300e-02 3.541060e+03 3.392575e+03 29.0 2.874682e+01
88 1.496910e-03 1.404839e-02 3.541060e+03 3.407423e+03 29.0 2.877213e+01
89 1.496910e-03 1.279324e-02 6.486470e+03 3.715328e+03 33.0 2.919492e+01
90 1.496910e-03 1.166361e-02 6.486470e+03 3.992442e+03 33.0 2.957543e+01
91 1.496910e-03 1.064694e-02 6.486470e+03 4.241845e+03 33.0 2.991789e+01
92 1.496910e-03 9.731935e-03 6.486470e+03 4.466307e+03 33.0 3.022610e+01
93 1.352110e-02 1.011085e-02 6.486470e+03 4.668324e+03 33.0 3.050349e+01
94 1.352110e-02 1.045188e-02 6.486470e+03 4.850138e+03 33.0 3.075314e+01
95 1.287870e-03 9.535476e-03 6.486470e+03 5.013771e+03 33.0 3.097782e+01
96 7.692290e-04 8.658851e-03 6.486470e+03 5.161041e+03 33.0 3.118004e+01
97 7.692290e-04 7.869889e-03 6.486470e+03 5.293584e+03 33.0 3.136204e+01
98 7.692290e-04 7.159823e-03 6.486470e+03 5.412873e+03 33.0 3.152583e+01
99 7.692290e-04 6.520764e-03 6.486470e+03 5.520232e+03 33.0 3.167325e+01
100 7.692290e-04 5.945610e-03 6.486470e+03 5.616856e+03 33.0 3.180593e+01
101 6.341170e-03 5.985166e-03 6.486470e+03 5.703818e+03 33.0 3.192533e+01
102 4.920940e-03 5.878743e-03 6.476510e+03 5.781087e+03 32.0 3.193280e+01
103 2.080470e-03 5.498916e-03 6.476510e+03 5.850629e+03 32.0 3.193952e+01
104 5.558120e-05 4.954583e-03 6.476510e+03 5.913217e+03 32.0 3.194557e+01
106 2.232810e-02 6.691934e-03 6.476510e+03 5.969547e+03 32.0 3.195101e+01
107 2.332560e-02 8.355301e-03 6.928800e+03 6.065472e+03 33.0 3.205591e+01
108 2.332560e-02 9.852331e-03 3.572670e+03 5.816192e+03 32.0 3.205032e+01
109 2.332560e-02 1.119966e-02 3.572670e+03 5.591840e+03 32.0 3.204529e+01
110 1.175070e-02 1.125476e-02 3.572670e+03 5.389923e+03 32.0 3.204076e+01
111 1.316570e-03 1.026094e-02 3.572670e+03 5.208197e+03 32.0 3.203668e+01
112 1.316570e-03 9.366505e-03 1.215080e+04 5.902458e+03 37.0 3.253301e+01
113 1.316570e-03 8.561512e-03 1.215080e+04 6.527292e+03 37.0 3.297971e+01
114 1.316570e-03 7.837018e-03 1.215080e+04 7.089643e+03 37.0 3.338174e+01
115 1.316570e-03 7.184973e-03 1.215080e+04 7.595758e+03 37.0 3.374357e+01
116 1.316570e-03 6.598133e-03 1.215080e+04 8.051263e+03 37.0 3.406921e+01
117 1.316570e-03 6.069976e-03 1.215080e+04 8.461216e+03 37.0 3.436229e+01
118 9.774560e-03 6.440435e-03 1.215080e+04 8.830175e+03 37.0 3.462606e+01
119 9.774560e-03 6.773847e-03 1.215080e+04 9.162237e+03 37.0 3.486345e+01
120 1.590520e-03 6.255515e-03 1.215080e+04 9.461093e+03 37.0 3.507711e+01
121 9.791920e-03 6.609155e-03 1.180540e+04 9.695524e+03 36.0 3.516940e+01
122 9.791920e-03 6.927432e-03 1.180540e+04 9.906512e+03 36.0 3.525246e+01
123 9.791920e-03 7.213880e-03 1.180540e+04 1.009640e+04 36.0 3.532721e+01
124 1.542920e-03 6.646784e-03 1.180540e+04 1.026730e+04 36.0 3.539449e+01
125 9.766760e-03 6.958782e-03 1.180540e+04 1.042111e+04 36.0 3.545504e+01
126 9.766760e-03 7.239580e-03 1.180540e+04 1.055954e+04 36.0 3.550954e+01
127 1.492680e-03 6.664890e-03 1.180540e+04 1.068413e+04 36.0 3.555858e+01
128 9.718800e-03 6.970281e-03 1.180540e+04 1.079625e+04 36.0 3.560273e+01
129 9.718800e-03 7.245133e-03 1.180540e+04 1.089717e+04 36.0 3.564245e+01
130 1.395650e-03 6.660184e-03 1.180540e+04 1.098799e+04 36.0 3.567821e+01
131 1.395650e-03 6.133731e-03 1.180540e+04 1.106973e+04 36.0 3.571039e+01
132 1.315720e-03 5.651930e-03 1.180540e+04 1.114330e+04 36.0 3.573935e+01
133 1.315720e-03 5.218309e-03 1.180540e+04 1.120951e+04 36.0 3.576541e+01
134 1.315720e-03 4.828050e-03 1.180540e+04 1.126910e+04 36.0 3.578887e+01
135 1.275750e-03 4.472820e-03 1.180540e+04 1.132273e+04 36.0 3.580998e+01
136 1.275750e-03 4.153113e-03 1.180540e+04 1.137100e+04 36.0 3.582899e+01
137 1.275750e-03 3.865377e-03 1.180540e+04 1.141444e+04 36.0 3.584609e+01
138 1.275750e-03 3.606414e-03 1.180540e+04 1.145353e+04 36.0 3.586148e+01
139 5.268890e-03 3.772662e-03 1.180540e+04 1.148872e+04 36.0 3.587533e+01
140 5.128020e-03 3.908197e-03 6.983540e+03 1.103820e+04 35.0 3.578780e+01
141 4.846280e-03 4.002006e-03 6.983540e+03 1.063273e+04 35.0 3.570902e+01
142 4.282800e-03 4.030085e-03 6.983540e+03 1.026782e+04 35.0 3.563812e+01
143 4.282800e-03 4.055357e-03 6.983540e+03 9.939388e+03 35.0 3.557430e+01
144 3.719320e-03 4.021753e-03 6.983540e+03 9.643803e+03 35.0 3.551687e+01
145 3.719320e-03 3.991510e-03 6.983540e+03 9.377777e+03 35.0 3.546519e+01
146 3.719320e-03 3.964291e-03 6.983540e+03 9.138353e+03 35.0 3.541867e+01
147 3.719320e-03 3.939794e-03 6.983540e+03 8.922872e+03 35.0 3.537680e+01
148 8.683860e-03 4.414200e-03 6.983540e+03 8.728939e+03 35.0 3.533912e+01
149 5.958290e-03 4.568609e-03 3.594620e+03 8.215507e+03 34.0 3.520521e+01
150 5.071420e-04 4.162463e-03 3.594620e+03 7.753418e+03 34.0 3.508469e+01
152 9.803950e-03 4.726611e-03 3.594620e+03 7.337538e+03 34.0 3.497622e+01
153 3.812410e-04 4.292074e-03 3.594620e+03 6.963246e+03 34.0 3.487860e+01
155 6.061230e-03 4.468990e-03 3.683790e+03 6.635301e+03 39.0 3.529074e+01
156 9.020080e-04 4.112292e-03 3.683790e+03 6.340150e+03 39.0 3.566166e+01
157 9.020080e-04 3.791263e-03 1.204540e+04 6.910675e+03 45.0 3.659550e+01
158 9.020080e-04 3.502338e-03 1.204540e+04 7.424147e+03 45.0 3.743595e+01
159 4.645450e-03 3.616649e-03 1.204540e+04 7.886273e+03 45.0 3.819235e+01
160 4.645450e-03 3.719529e-03 1.204540e+04 8.302185e+03 45.0 3.887312e+01
161 4.645450e-03 3.812121e-03 1.204540e+04 8.676507e+03 45.0 3.948581e+01
162 4.645450e-03 3.895454e-03 1.204540e+04 9.013396e+03 45.0 4.003723e+01
163 4.538420e-03 3.959751e-03 1.204540e+04 9.316596e+03 45.0 4.053350e+01
164 2.472920e-03 3.811068e-03 1.118470e+04 9.503407e+03 44.0 4.088015e+01
165 2.472920e-03 3.677253e-03 4.456860e+03 8.998752e+03 43.0 4.109214e+01
166 2.472920e-03 3.556820e-03 4.456860e+03 8.544563e+03 43.0 4.128292e+01
167 2.472920e-03 3.448430e-03 4.456860e+03 8.135793e+03 43.0 4.145463e+01
168 2.472920e-03 3.350879e-03 4.456860e+03 7.767899e+03 43.0 4.160917e+01
169 1.720200e-03 3.187811e-03 4.456860e+03 7.436795e+03 43.0 4.174825e+01
170 1.720200e-03 3.041050e-03 4.456860e+03 7.138802e+03 43.0 4.187343e+01
171 1.720200e-03 2.908965e-03 4.456860e+03 6.870608e+03 43.0 4.198608e+01
172 1.720200e-03 2.790088e-03 4.456860e+03 6.629233e+03 43.0 4.208748e+01
173 3.135160e-03 2.824595e-03 4.456860e+03 6.411996e+03 43.0 4.217873e+01
174 2.049280e-03 2.747064e-03 4.443850e+03 6.215181e+03 42.0 4.216085e+01
175 5.492000e-06 2.472907e-03 4.443850e+03 6.038048e+03 42.0 4.214477e+01
176 5.978180e-03 2.823434e-03 4.443850e+03 5.878628e+03 42.0 4.213029e+01
177 4.476000e-03 2.988691e-03 4.443850e+03 5.735150e+03 42.0 4.211726e+01
178 4.476000e-03 3.137422e-03 4.443850e+03 5.606020e+03 42.0 4.210554e+01
179 4.476000e-03 3.271279e-03 4.443850e+03 5.489803e+03 42.0 4.209498e+01
180 2.777940e-03 3.221945e-03 4.443850e+03 5.385208e+03 42.0 4.208548e+01
181 2.777940e-03 3.177545e-03 4.621930e+03 5.308880e+03 47.0 4.257694e+01
182 2.777940e-03 3.137584e-03 4.621930e+03 5.240185e+03 47.0 4.301924e+01
183 5.071410e-03 3.330967e-03 4.621930e+03 5.178360e+03 47.0 4.341732e+01
184 3.932200e-03 3.391090e-03 4.624700e+03 5.122994e+03 48.0 4.387559e+01
185 3.932200e-03 3.445201e-03 4.683860e+03 5.079080e+03 49.0 4.438803e+01
186 3.932200e-03 3.493901e-03 4.683860e+03 5.039558e+03 49.0 4.484923e+01
187 3.932200e-03 3.537731e-03 4.683860e+03 5.003988e+03 49.0 4.526430e+01
188 1.792030e-03 3.363161e-03 4.683860e+03 4.971976e+03 49.0 4.563787e+01
189 1.315090e-03 3.158354e-03 4.683860e+03 4.943164e+03 49.0 4.597409e+01
190 1.315090e-03 2.974027e-03 4.683860e+03 4.917234e+03 49.0 4.627668e+01
191 3.264210e-03 3.003046e-03 4.683860e+03 4.893896e+03 49.0 4.654901e+01
192 3.264210e-03 3.029162e-03 8.374350e+03 5.241942e+03 52.0 4.709411e+01
193 8.373310e-04 2.809979e-03 8.374350e+03 5.555182e+03 52.0 4.758470e+01
194 8.373310e-04 2.612714e-03 8.374350e+03 5.837099e+03 52.0 4.802623e+01
195 3.315730e-03 2.683016e-03 8.374350e+03 6.090824e+03 52.0 4.842360e+01
196 3.315730e-03 2.746287e-03 8.374350e+03 6.319177e+03 52.0 4.878124e+01
197 3.315730e-03 2.803231e-03 8.374350e+03 6.524694e+03 52.0 4.910312e+01
198 3.315730e-03 2.854481e-03 8.374350e+03 6.709660e+03 52.0 4.939281e+01
199 3.315730e-03 2.900606e-03 8.374350e+03 6.876129e+03 52.0 4.965353e+01
200 6.514290e-04 2.675688e-03 8.374350e+03 7.025951e+03 52.0 4.988817e+01
201 6.067920e-04 2.468799e-03 8.374350e+03 7.160791e+03 52.0 5.009936e+01
202 6.067920e-04 2.282598e-03 8.374610e+03 7.282173e+03 53.0 5.038942e+01
203 5.621290e-04 2.110551e-03 8.374610e+03 7.391416e+03 53.0 5.065048e+01
204 5.621290e-04 1.955709e-03 8.374610e+03 7.489736e+03 53.0 5.088543e+01
205 5.621290e-04 1.816351e-03 8.374610e+03 7.578223e+03 53.0 5.109689e+01
206 5.397980e-04 1.688696e-03 8.374610e+03 7.657862e+03 53.0 5.128720e+01
207 5.397980e-04 1.573806e-03 8.374610e+03 7.729537e+03 53.0 5.145848e+01
208 5.397980e-04 1.470405e-03 8.374610e+03 7.794044e+03 53.0 5.161263e+01
209 3.155170e-03 1.638882e-03 8.374610e+03 7.852101e+03 53.0 5.175137e+01
210 2.994320e-03 1.774425e-03 8.373580e+03 7.904249e+03 52.0 5.177623e+01
211 2.977280e-03 1.894711e-03 8.373580e+03 7.951182e+03 52.0 5.179861e+01
212 2.250630e-03 1.930303e-03 8.373300e+03 7.993394e+03 51.0 5.171875e+01
213 7.980610e-04 1.817079e-03 8.373300e+03 8.031384e+03 51.0 5.164687e+01
215 7.741080e-03 2.409479e-03 8.398690e+03 8.068115e+03 53.0 5.178219e+01
216 4.520460e-04 2.213736e-03 8.398690e+03 8.101172e+03 53.0 5.190397e+01
217 4.520460e-04 2.037567e-03 1.948940e+04 9.239995e+03 60.0 5.271357e+01
218 4.520460e-04 1.879014e-03 1.948940e+04 1.026494e+04 60.0 5.344221e+01
219 4.520460e-04 1.736318e-03 1.948940e+04 1.118738e+04 60.0 5.409799e+01
220 4.520460e-04 1.607890e-03 1.948940e+04 1.201758e+04 60.0 5.468819e+01
221 4.520460e-04 1.492306e-03 1.948940e+04 1.276477e+04 60.0 5.521937e+01
222 4.520460e-04 1.388280e-03 1.948940e+04 1.343723e+04 60.0 5.569744e+01
223 4.520460e-04 1.294657e-03 1.948940e+04 1.404245e+04 60.0 5.612769e+01
224 4.520460e-04 1.210396e-03 1.948940e+04 1.458714e+04 60.0 5.651492e+01
225 3.165650e-03 1.405921e-03 1.948940e+04 1.507737e+04 60.0 5.686343e+01
226 3.165650e-03 1.581894e-03 1.664020e+04 1.523365e+04 59.0 5.707709e+01
227 2.448290e-03 1.668534e-03 1.664020e+04 1.537431e+04 59.0 5.726938e+01
228 2.448290e-03 1.746509e-03 1.470460e+04 1.530733e+04 58.0 5.734244e+01
229 2.538180e-03 1.825676e-03 1.470460e+04 1.524706e+04 58.0 5.740820e+01
230 2.492670e-03 1.892376e-03 8.847470e+03 1.460710e+04 57.0 5.736738e+01
231 2.401650e-03 1.943303e-03 8.847470e+03 1.403114e+04 57.0 5.733064e+01
232 2.219600e-03 1.970933e-03 8.847470e+03 1.351277e+04 57.0 5.729758e+01
233 1.855500e-03 1.959389e-03 8.847470e+03 1.304624e+04 57.0 5.726782e+01
234 1.127320e-03 1.876183e-03 8.847470e+03 1.262636e+04 57.0 5.724104e+01
236 5.067960e-03 2.195360e-03 8.847470e+03 1.224848e+04 57.0 5.721693e+01
237 4.504230e-04 2.020867e-03 8.847470e+03 1.190837e+04 57.0 5.719524e+01
238 1.582160e-03 1.976996e-03 2.475800e+04 1.319334e+04 68.0 5.827572e+01
239 1.582160e-03 1.937512e-03 2.481090e+04 1.435509e+04 69.0 5.934814e+01
240 1.582160e-03 1.901977e-03 2.481090e+04 1.540067e+04 69.0 6.031333e+01
241 1.582160e-03 1.869995e-03 2.481090e+04 1.634170e+04 69.0 6.118200e+01
242 1.582160e-03 1.841212e-03 2.481090e+04 1.718862e+04 69.0 6.196380e+01
243 1.582160e-03 1.815307e-03 2.481090e+04 1.795085e+04 69.0 6.266742e+01
244 1.582160e-03 1.791992e-03 2.481090e+04 1.863685e+04 69.0 6.330068e+01
245 1.590660e-03 1.771859e-03 2.481090e+04 1.925426e+04 69.0 6.387061e+01
246 1.590660e-03 1.753739e-03 2.481090e+04 1.980992e+04 69.0 6.438355e+01
247 4.710540e-05 1.583076e-03 2.481090e+04 2.031002e+04 69.0 6.484519e+01
248 4.710540e-05 1.429479e-03 2.481090e+04 2.076011e+04 69.0 6.526067e+01
249 2.507310e-05 1.289038e-03 2.481090e+04 2.116519e+04 69.0 6.563461e+01
250 2.507310e-05 1.162642e-03 2.481090e+04 2.152976e+04 69.0 6.597115e+01
251 2.507310e-05 1.048885e-03 2.481090e+04 2.185787e+04 69.0 6.627403e+01
252 1.405690e-05 9.454019e-04 2.481090e+04 2.215317e+04 69.0 6.654663e+01
253 1.405690e-05 8.522674e-04 2.481090e+04 2.241895e+04 69.0 6.679196e+01
254 1.405690e-05 7.684463e-04 2.481090e+04 2.265814e+04 69.0 6.701277e+01
255 8.548840e-06 6.924566e-04 2.481090e+04 2.287342e+04 69.0 6.721149e+01
256 3.817040e-03 1.004915e-03 2.481090e+04 2.306717e+04 69.0 6.739034e+01
257 3.817040e-03 1.286127e-03 2.481090e+04 2.324154e+04 69.0 6.755131e+01
258 3.817040e-03 1.539219e-03 2.481090e+04 2.339848e+04 69.0 6.769618e+01
259 3.173560e-03 1.702653e-03 2.481090e+04 2.353972e+04 69.0 6.782656e+01
260 1.266040e-03 1.658992e-03 2.481090e+04 2.366684e+04 69.0 6.794390e+01
261 1.266040e-03 1.619696e-03 2.495750e+04 2.379590e+04 73.0 6.844951e+01
262 1.266040e-03 1.584331e-03 2.495750e+04 2.391206e+04 73.0 6.890456e+01
263 1.266040e-03 1.552502e-03 2.495750e+04 2.401661e+04 73.0 6.931411e+01
264 6.863520e-04 1.465887e-03 2.495750e+04 2.411070e+04 73.0 6.968270e+01
265 1.043250e-03 1.423623e-03 2.495790e+04 2.419542e+04 73.0 7.001443e+01
266 1.043250e-03 1.385586e-03 3.158090e+04 2.493396e+04 79.0 7.091298e+01
267 1.043250e-03 1.351352e-03 3.158090e+04 2.559866e+04 79.0 7.172168e+01
268 1.043250e-03 1.320542e-03 3.158090e+04 2.619688e+04 79.0 7.244952e+01
269 1.043250e-03 1.292813e-03 3.158090e+04 2.673528e+04 79.0 7.310456e+01
270 1.043250e-03 1.267856e-03 3.158090e+04 2.721985e+04 79.0 7.369411e+01
271 1.441550e-03 1.285226e-03 3.158090e+04 2.765595e+04 79.0 7.422470e+01
272 1.441550e-03 1.300858e-03 2.682700e+04 2.757306e+04 76.0 7.440223e+01
273 1.114690e-03 1.282241e-03 2.682700e+04 2.749845e+04 76.0 7.456200e+01
274 8.322580e-04 1.237243e-03 2.522780e+04 2.727139e+04 74.0 7.450580e+01
275 2.758980e-04 1.141109e-03 2.522780e+04 2.706703e+04 74.0 7.445522e+01
276 3.741580e-05 1.030739e-03 2.528680e+04 2.688900e+04 76.0 7.460970e+01
277 3.741580e-05 9.314069e-04 2.687530e+04 2.688763e+04 78.0 7.494873e+01
278 1.249760e-05 8.395160e-04 2.687530e+04 2.688640e+04 78.0 7.525386e+01
279 1.249760e-05 7.568142e-04 2.687530e+04 2.688529e+04 78.0 7.552847e+01
280 1.249760e-05 6.823825e-04 2.687530e+04 2.688429e+04 78.0 7.577563e+01
281 6.268080e-06 6.147711e-04 2.687530e+04 2.688339e+04 78.0 7.599806e+01
282 1.852140e-03 7.385080e-04 2.687530e+04 2.688258e+04 78.0 7.619826e+01
283 1.124880e-04 6.759060e-04 2.687530e+04 2.688185e+04 78.0 7.637843e+01
284 7.748420e-04 6.857996e-04 5.586590e+04 2.978026e+04 85.0 7.724059e+01
285 7.748420e-04 6.947038e-04 5.586590e+04 3.238882e+04 85.0 7.801653e+01
286 7.748420e-04 7.027176e-04 5.586590e+04 3.473653e+04 85.0 7.871488e+01
287 7.748420e-04 7.099301e-04 5.586590e+04 3.684947e+04 85.0 7.934339e+01
288 7.748420e-04 7.164213e-04 5.586590e+04 3.875111e+04 85.0 7.990905e+01
289 8.908880e-05 6.536880e-04 5.586590e+04 4.046259e+04 85.0 8.041814e+01
290 8.908880e-05 5.972281e-04 5.586590e+04 4.200292e+04 85.0 8.087633e+01
291 8.908880e-05 5.464142e-04 5.586590e+04 4.338922e+04 85.0 8.128870e+01
292 4.454440e-05 4.962272e-04 5.586590e+04 4.463689e+04 85.0 8.165983e+01
293 4.454440e-05 4.510589e-04 5.586590e+04 4.575979e+04 85.0 8.199384e+01
294 4.454440e-05 4.104075e-04 5.586590e+04 4.677040e+04 85.0 8.229446e+01
295 2.227220e-05 3.715939e-04 5.586590e+04 4.767995e+04 85.0 8.256501e+01
296 2.227220e-05 3.366618e-04 5.586590e+04 4.849854e+04 85.0 8.280851e+01
297 2.227220e-05 3.052228e-04 5.586590e+04 4.923528e+04 85.0 8.302766e+01
298 2.227220e-05 2.769277e-04 5.586590e+04 4.989834e+04 85.0 8.322490e+01
299 1.670410e-05 2.509054e-04 5.586590e+04 5.049510e+04 85.0 8.340241e+01
300 1.670410e-05 2.274853e-04 5.586590e+04 5.103218e+04 85.0 8.356217e+01
301 1.670410e-05 2.064071e-04 5.586590e+04 5.151555e+04 85.0 8.370595e+01
302 1.392010e-05 1.871584e-04 5.586590e+04 5.195059e+04 85.0 8.383535e+01
303 1.392010e-05 1.698346e-04 5.586590e+04 5.234212e+04 85.0 8.395182e+01
304 1.392010e-05 1.542431e-04 5.586590e+04 5.269450e+04 85.0 8.405664e+01
305 1.151310e-04 1.503319e-04 5.586590e+04 5.301164e+04 85.0 8.415097e+01
307 1.599680e-03 2.952667e-04 5.446950e+04 5.315742e+04 84.0 8.413588e+01
308 1.599680e-03 4.257081e-04 5.446950e+04 5.328863e+04 84.0 8.412229e+01
309 1.408450e-03 5.239823e-04 5.446950e+04 5.340672e+04 84.0 8.411006e+01
310 1.408450e-03 6.124290e-04 5.446950e+04 5.351300e+04 84.0 8.409905e+01
311 7.708080e-04 6.282669e-04 5.446950e+04 5.360865e+04 84.0 8.408915e+01
312 7.708080e-04 6.425210e-04 5.446950e+04 5.369473e+04 84.0 8.408023e+01
313 4.784350e-04 6.261124e-04 5.446950e+04 5.377221e+04 84.0 8.407221e+01
314 5.579920e-04 6.193004e-04 5.450190e+04 5.384518e+04 85.0 8.416499e+01
315 5.579920e-04 6.131696e-04 5.454980e+04 5.391564e+04 86.0 8.434849e+01
316 5.954440e-04 6.113970e-04 5.454980e+04 5.397906e+04 86.0 8.451364e+01
317 1.291880e-04 5.631761e-04 5.454980e+04 5.403613e+04 86.0 8.466228e+01
318 1.291880e-04 5.197773e-04 5.454980e+04 5.408750e+04 86.0 8.479605e+01
319 1.291880e-04 4.807184e-04 5.454980e+04 5.413373e+04 86.0 8.491644e+01
320 1.291880e-04 4.455653e-04 5.454980e+04 5.417533e+04 86.0 8.502480e+01
321 1.050030e-04 4.115091e-04 5.454980e+04 5.421278e+04 86.0 8.512232e+01
322 1.050030e-04 3.808585e-04 5.454980e+04 5.424648e+04 86.0 8.521009e+01
323 1.050030e-04 3.532729e-04 5.454980e+04 5.427681e+04 86.0 8.528908e+01
324 1.050030e-04 3.284459e-04 5.454980e+04 5.430411e+04 86.0 8.536017e+01
325 9.895730e-05 3.054971e-04 5.454980e+04 5.432868e+04 86.0 8.542415e+01
326 9.895730e-05 2.848431e-04 5.454980e+04 5.435079e+04 86.0 8.548174e+01
327 9.895730e-05 2.662545e-04 5.454980e+04 5.437069e+04 86.0 8.553356e+01
328 1.114610e-04 2.507752e-04 5.454980e+04 5.438860e+04 86.0 8.558021e+01
329 1.037250e-04 2.360701e-04 4.994570e+04 5.394431e+04 85.0 8.552219e+01
330 1.037250e-04 2.228356e-04 4.994570e+04 5.354445e+04 85.0 8.546997e+01
331 1.037250e-04 2.109246e-04 4.994570e+04 5.318458e+04 85.0 8.542297e+01
332 9.985680e-05 1.998178e-04 4.994570e+04 5.286069e+04 85.0 8.538067e+01
333 9.985680e-05 1.898217e-04 4.994570e+04 5.256919e+04 85.0 8.534261e+01
334 9.985680e-05 1.808252e-04 4.994570e+04 5.230684e+04 85.0 8.530835e+01
335 9.985680e-05 1.727284e-04 4.994570e+04 5.207073e+04 85.0 8.527751e+01
336 3.543760e-04 1.908931e-04 4.994570e+04 5.185822e+04 85.0 8.524976e+01
337 3.448160e-04 2.062854e-04 5.110830e+04 5.178323e+04 85.0 8.522478e+01
338 3.256960e-04 2.182265e-04 5.110830e+04 5.171574e+04 85.0 8.520231e+01
339 2.874550e-04 2.251493e-04 5.110830e+04 5.165500e+04 85.0 8.518208e+01
340 2.109730e-04 2.237317e-04 5.110830e+04 5.160033e+04 85.0 8.516387e+01
341 5.800950e-05 2.071595e-04 5.110830e+04 5.155112e+04 85.0 8.514748e+01
343 7.642750e-04 2.628710e-04 5.110830e+04 5.150684e+04 85.0 8.513273e+01
344 7.642750e-04 3.130114e-04 5.522990e+04 5.187915e+04 88.0 8.541946e+01
345 7.913850e-04 3.608488e-04 5.522990e+04 5.221422e+04 88.0 8.567751e+01
346 7.913850e-04 4.039024e-04 6.309030e+04 5.330183e+04 90.0 8.610976e+01
347 7.913850e-04 4.426507e-04 6.309030e+04 5.428068e+04 90.0 8.649879e+01
348 6.468580e-04 4.630714e-04 6.309030e+04 5.516164e+04 90.0 8.684891e+01
349 3.163890e-04 4.484032e-04 6.314650e+04 5.596013e+04 91.0 8.726402e+01
350 3.163890e-04 4.352017e-04 6.388110e+04 5.675222e+04 93.0 8.783762e+01
351 5.070460e-04 4.423862e-04 6.388110e+04 5.746511e+04 93.0 8.835385e+01
352 3.307070e-04 4.312183e-04 7.188900e+04 5.890750e+04 95.0 8.901847e+01
353 3.307070e-04 4.211671e-04 7.257920e+04 6.027467e+04 96.0 8.971662e+01
354 1.516420e-04 3.942146e-04 7.257920e+04 6.150512e+04 96.0 9.034496e+01
355 1.516420e-04 3.699574e-04 7.257920e+04 6.261253e+04 96.0 9.091046e+01
356 3.057500e-04 3.635366e-04 7.257920e+04 6.360920e+04 96.0 9.141942e+01
357 3.057500e-04 3.577580e-04 7.257920e+04 6.450620e+04 96.0 9.187748e+01
358 3.057500e-04 3.525572e-04 7.257920e+04 6.531350e+04 96.0 9.228973e+01
359 1.195910e-04 3.292605e-04 7.257920e+04 6.604007e+04 96.0 9.266076e+01
360 1.195910e-04 3.082936e-04 7.257920e+04 6.669398e+04 96.0 9.299468e+01
361 2.976150e-04 3.072257e-04 7.257920e+04 6.728250e+04 96.0 9.329521e+01
362 2.976150e-04 3.062647e-04 7.257920e+04 6.781217e+04 96.0 9.356569e+01
363 2.976150e-04 3.053997e-04 7.257920e+04 6.828888e+04 96.0 9.380912e+01
364 1.051510e-04 2.853748e-04 7.257920e+04 6.871791e+04 96.0 9.402821e+01
365 1.051510e-04 2.673524e-04 7.257920e+04 6.910404e+04 96.0 9.422539e+01
366 2.944630e-04 2.700635e-04 7.257920e+04 6.945155e+04 96.0 9.440285e+01
367 2.944630e-04 2.725034e-04 7.257920e+04 6.976432e+04 96.0 9.456256e+01
368 1.016230e-04 2.554154e-04 7.257920e+04 7.004581e+04 96.0 9.470631e+01
369 2.919870e-04 2.590726e-04 7.257920e+04 7.029915e+04 96.0 9.483568e+01
370 2.919870e-04 2.623640e-04 7.257920e+04 7.052715e+04 96.0 9.495211e+01
371 2.919870e-04 2.653263e-04 7.257920e+04 7.073236e+04 96.0 9.505690e+01
372 9.514880e-05 2.483086e-04 7.257920e+04 7.091704e+04 96.0 9.515121e+01
373 9.514880e-05 2.329926e-04 7.257920e+04 7.108326e+04 96.0 9.523609e+01
374 2.909180e-04 2.387851e-04 7.257920e+04 7.123285e+04 96.0 9.531248e+01
375 2.909180e-04 2.439984e-04 7.257920e+04 7.136749e+04 96.0 9.538123e+01
376 2.909180e-04 2.486904e-04 7.257920e+04 7.148866e+04 96.0 9.544311e+01
377 9.198540e-05 2.330199e-04 7.257920e+04 7.159771e+04 96.0 9.549880e+01
378 9.198540e-05 2.189164e-04 7.257920e+04 7.169586e+04 96.0 9.554892e+01
379 9.198540e-05 2.062233e-04 7.257920e+04 7.178419e+04 96.0 9.559403e+01
380 1.021350e-04 1.958145e-04 7.257920e+04 7.186369e+04 96.0 9.563462e+01
381 9.646190e-05 1.858792e-04 6.620240e+04 7.129757e+04 95.0 9.557116e+01
382 8.511500e-05 1.758028e-04 6.620240e+04 7.078805e+04 95.0 9.551404e+01
383 6.242110e-05 1.644646e-04 6.620240e+04 7.032948e+04 95.0 9.546264e+01
384 6.242110e-05 1.542603e-04 6.620240e+04 6.991678e+04 95.0 9.541638e+01
385 6.242110e-05 1.450764e-04 6.620240e+04 6.954534e+04 95.0 9.537474e+01
386 6.242110e-05 1.368108e-04 6.620240e+04 6.921104e+04 95.0 9.533726e+01
387 5.674770e-05 1.288045e-04 6.620240e+04 6.891018e+04 95.0 9.530354e+01
388 5.674770e-05 1.215988e-04 6.620240e+04 6.863940e+04 95.0 9.527318e+01
389 5.674770e-05 1.151137e-04 6.620240e+04 6.839570e+04 95.0 9.524587e+01
390 5.674770e-05 1.092771e-04 6.620240e+04 6.817637e+04 95.0 9.522128e+01
391 9.930150e-05 1.082796e-04 6.620240e+04 6.797897e+04 95.0 9.519915e+01
392 8.955270e-05 1.064069e-04 5.808990e+04 6.699007e+04 94.0 9.507924e+01
393 7.005530e-05 1.027717e-04 5.808990e+04 6.610005e+04 94.0 9.497131e+01
394 3.106040e-05 9.560059e-05 5.808990e+04 6.529904e+04 94.0 9.487418e+01
395 1.521030e-07 8.605574e-05 5.808990e+04 6.457812e+04 94.0 9.478676e+01
396 7.162210e-05 8.461237e-05 5.808990e+04 6.392930e+04 94.0 9.470809e+01
397 7.162210e-05 8.331335e-05 1.238930e+05 6.992567e+04 111.0 9.633728e+01
398 7.162210e-05 8.214422e-05 1.238930e+05 7.532240e+04 111.0 9.780355e+01
399 7.162210e-05 8.109201e-05 1.238930e+05 8.017946e+04 111.0 9.912320e+01
400 7.162210e-05 8.014502e-05 1.238930e+05 8.455082e+04 111.0 1.003109e+02
401 7.162210e-05 7.929273e-05 1.238930e+05 8.848503e+04 111.0 1.013798e+02
402 7.162210e-05 7.852566e-05 1.238930e+05 9.202583e+04 111.0 1.023418e+02
403 7.162210e-05 7.783531e-05 1.238930e+05 9.521255e+04 111.0 1.032076e+02
404 7.162210e-05 7.721399e-05 1.238930e+05 9.808059e+04 111.0 1.039869e+02
405 4.570240e-04 1.151950e-04 1.238930e+05 1.006618e+05 111.0 1.046882e+02
406 4.570240e-04 1.493779e-04 1.206440e+05 1.026601e+05 105.0 1.047194e+02
407 4.030370e-04 1.747438e-04 1.206440e+05 1.044584e+05 105.0 1.047474e+02
408 4.473900e-04 2.020084e-04 6.959130e+04 1.009717e+05 104.0 1.046727e+02
409 4.365750e-04 2.254651e-04 6.949710e+04 9.782427e+04 103.0 1.045054e+02
410 4.149450e-04 2.444131e-04 6.949710e+04 9.499155e+04 103.0 1.043549e+02
411 3.716850e-04 2.571403e-04 6.949710e+04 9.244211e+04 103.0 1.042194e+02
412 2.881010e-04 2.602363e-04 7.027650e+04 9.022555e+04 105.0 1.042974e+02
413 1.209350e-04 2.463062e-04 7.027650e+04 8.823064e+04 105.0 1.043677e+02
414 4.627920e-06 2.221384e-04 7.027650e+04 8.643523e+04 105.0 1.044309e+02
415 5.142790e-04 2.513524e-04 7.027650e+04 8.481935e+04 105.0 1.044878e+02
416 8.242570e-05 2.344598e-04 7.027650e+04 8.336507e+04 105.0 1.045391e+02
417 8.242570e-05 2.192564e-04 3.334050e+05 1.083691e+05 131.0 1.071851e+02
418 8.242570e-05 2.055733e-04 3.334050e+05 1.308727e+05 131.0 1.095666e+02
419 8.242570e-05 1.932585e-04 3.334050e+05 1.511259e+05 131.0 1.117100e+02
420 8.242570e-05 1.821752e-04 3.334050e+05 1.693538e+05 131.0 1.136390e+02
421 8.242570e-05 1.722003e-04 3.334050e+05 1.857589e+05 131.0 1.153751e+02
422 8.242570e-05 1.632228e-04 3.334050e+05 2.005235e+05 131.0 1.169376e+02
423 8.242570e-05 1.551431e-04 3.334050e+05 2.138117e+05 131.0 1.183438e+02
424 8.242570e-05 1.478714e-04 3.334050e+05 2.257710e+05 131.0 1.196094e+02
425 8.242570e-05 1.413268e-04 3.334050e+05 2.365344e+05 131.0 1.207485e+02
426 8.242570e-05 1.354367e-04 3.334050e+05 2.462215e+05 131.0 1.217736e+02
427 8.242570e-05 1.301356e-04 3.334050e+05 2.549398e+05 131.0 1.226963e+02
428 2.512760e-04 1.422496e-04 3.334050e+05 2.627863e+05 131.0 1.235266e+02
429 2.596200e-04 1.539867e-04 1.245660e+05 2.489643e+05 125.0 1.236740e+02
430 2.655930e-04 1.651473e-04 1.244320e+05 2.365111e+05 122.0 1.235066e+02
431 2.654110e-04 1.751737e-04 1.244130e+05 2.253013e+05 121.0 1.232559e+02
432 2.605000e-04 1.837063e-04 1.237620e+05 2.151473e+05 119.0 1.228303e+02
433 2.506780e-04 1.904035e-04 1.237620e+05 2.060088e+05 119.0 1.224473e+02
434 2.310330e-04 1.944664e-04 1.237620e+05 1.977841e+05 119.0 1.221026e+02
435 1.917440e-04 1.941942e-04 1.237620e+05 1.903819e+05 119.0 1.217923e+02
436 1.207580e-04 1.868506e-04 1.292990e+05 1.842736e+05 120.0 1.216131e+02
437 4.951400e-05 1.731169e-04 1.293610e+05 1.787824e+05 121.0 1.215518e+02
439 2.104280e-04 1.768480e-04 1.293610e+05 1.738402e+05 121.0 1.214966e+02
440 2.668060e-05 1.618313e-04 1.353120e+05 1.699874e+05 128.0 1.221469e+02
441 2.668060e-05 1.483162e-04 3.788080e+05 1.908695e+05 150.0 1.249322e+02
442 2.668060e-05 1.361526e-04 3.788080e+05 2.096633e+05 150.0 1.274390e+02
443 2.668060e-05 1.252054e-04 3.788080e+05 2.265778e+05 150.0 1.296951e+02
444 2.668060e-05 1.153530e-04 3.788080e+05 2.418008e+05 150.0 1.317256e+02
445 2.668060e-05 1.064857e-04 3.788080e+05 2.555015e+05 150.0 1.335530e+02
446 2.668060e-05 9.850521e-05 3.788080e+05 2.678322e+05 150.0 1.351977e+02
447 2.668060e-05 9.132275e-05 3.788080e+05 2.789298e+05 150.0 1.366780e+02
448 2.668060e-05 8.485854e-05 3.788080e+05 2.889176e+05 150.0 1.380102e+02
449 2.668060e-05 7.904074e-05 3.788080e+05 2.979066e+05 150.0 1.392092e+02
450 2.668060e-05 7.380473e-05 3.788080e+05 3.059968e+05 150.0 1.402882e+02
451 2.668060e-05 6.909232e-05 3.788080e+05 3.132779e+05 150.0 1.412594e+02
452 1.612440e-04 7.830748e-05 3.788080e+05 3.198309e+05 150.0 1.421335e+02
453 1.624070e-04 8.671744e-05 1.387100e+05 3.017188e+05 146.0 1.425201e+02
454 2.083920e-04 9.888489e-05 1.387100e+05 2.854179e+05 145.0 1.427681e+02
455 2.083920e-04 1.098356e-04 1.387100e+05 2.707471e+05 145.0 1.429913e+02
456 1.977910e-04 1.186311e-04 1.387100e+05 2.575434e+05 145.0 1.431922e+02
457 1.949910e-04 1.262671e-04 1.386840e+05 2.456575e+05 143.0 1.431730e+02
458 1.893900e-04 1.325794e-04 1.386840e+05 2.349601e+05 143.0 1.431557e+02
459 1.781880e-04 1.371403e-04 1.386840e+05 2.253325e+05 143.0 1.431401e+02
460 2.039710e-04 1.438233e-04 1.386840e+05 2.166677e+05 143.0 1.431261e+02
461 2.039710e-04 1.498381e-04 1.386840e+05 2.088693e+05 143.0 1.431135e+02
462 1.543380e-04 1.502881e-04 1.386840e+05 2.018508e+05 143.0 1.431021e+02
463 1.323610e-04 1.484954e-04 1.386840e+05 1.955341e+05 143.0 1.430919e+02
464 8.840640e-05 1.424865e-04 1.386840e+05 1.898491e+05 143.0 1.430827e+02
465 4.445440e-05 1.326833e-04 1.386840e+05 1.847326e+05 143.0 1.430745e+02
466 4.445440e-05 1.238604e-04 1.386960e+05 1.801289e+05 144.0 1.431670e+02
467 4.445440e-05 1.159198e-04 1.386960e+05 1.759856e+05 144.0 1.432503e+02
468 5.293110e-05 1.096209e-04 1.386960e+05 1.722567e+05 144.0 1.433253e+02
469 1.761550e-05 1.004204e-04 1.386940e+05 1.689004e+05 143.0 1.432927e+02
470 3.653940e-07 9.041488e-05 1.388520e+05 1.658956e+05 145.0 1.434635e+02
471 2.386780e-04 1.052412e-04 1.388520e+05 1.631912e+05 145.0 1.436171e+02
472 2.386780e-04 1.185849e-04 1.388760e+05 1.607597e+05 146.0 1.438554e+02
473 1.938840e-04 1.261148e-04 1.388760e+05 1.585713e+05 146.0 1.440699e+02
474 1.938840e-04 1.328917e-04 1.388770e+05 1.566019e+05 147.0 1.443629e+02
475 1.938840e-04 1.389909e-04 1.388770e+05 1.548294e+05 147.0 1.446266e+02
476 1.788420e-04 1.429760e-04 1.388770e+05 1.532342e+05 147.0 1.448639e+02
477 1.570550e-04 1.443839e-04 1.388770e+05 1.517984e+05 147.0 1.450775e+02
478 1.056750e-04 1.405130e-04 1.388770e+05 1.505063e+05 147.0 1.452698e+02
479 1.056750e-04 1.370292e-04 1.410030e+05 1.495560e+05 149.0 1.456428e+02
480 1.056750e-04 1.338938e-04 1.410030e+05 1.487007e+05 149.0 1.459785e+02
481 1.056750e-04 1.310719e-04 1.410030e+05 1.479309e+05 149.0 1.462807e+02
482 1.056750e-04 1.285322e-04 1.410030e+05 1.472381e+05 149.0 1.465526e+02
483 1.056750e-04 1.262465e-04 1.410030e+05 1.466146e+05 149.0 1.467973e+02
484 1.056750e-04 1.241894e-04 1.410030e+05 1.460534e+05 149.0 1.470176e+02
485 1.342070e-04 1.251911e-04 1.410030e+05 1.455484e+05 149.0 1.472159e+02
486 1.048710e-04 1.231591e-04 1.410030e+05 1.450939e+05 149.0 1.473943e+02
487 1.322100e-04 1.240642e-04 1.410030e+05 1.446848e+05 149.0 1.475548e+02
488 1.017050e-04 1.218283e-04 1.751630e+05 1.477326e+05 150.0 1.477994e+02
489 9.779970e-05 1.194254e-04 1.751630e+05 1.504756e+05 150.0 1.480194e+02
490 9.779970e-05 1.172629e-04 1.751630e+05 1.529444e+05 150.0 1.482175e+02
491 9.779970e-05 1.153165e-04 1.751630e+05 1.551662e+05 150.0 1.483957e+02
492 1.268050e-04 1.164654e-04 1.751630e+05 1.571659e+05 150.0 1.485562e+02
493 1.268050e-04 1.174993e-04 1.751630e+05 1.589656e+05 150.0 1.487005e+02
494 1.268050e-04 1.184299e-04 1.751630e+05 1.605854e+05 150.0 1.488305e+02
495 9.564420e-05 1.161513e-04 1.751630e+05 1.620431e+05 150.0 1.489474e+02
496 1.251570e-04 1.170519e-04 1.751630e+05 1.633551e+05 150.0 1.490527e+02
497 9.291890e-05 1.146386e-04 1.751630e+05 1.645359e+05 150.0 1.491474e+02
498 1.236270e-04 1.155374e-04 1.751630e+05 1.655986e+05 150.0 1.492327e+02
499 1.236270e-04 1.163464e-04 1.751630e+05 1.665550e+05 150.0 1.493094e+02
500 8.832670e-05 1.135444e-04 1.751630e+05 1.674158e+05 150.0 1.493785e+02
501 8.832670e-05 1.110227e-04 1.751630e+05 1.681906e+05 150.0 1.494406e+02
502 8.832670e-05 1.087531e-04 1.751630e+05 1.688878e+05 150.0 1.494966e+02
503 8.832670e-05 1.067104e-04 1.751630e+05 1.695153e+05 150.0 1.495469e+02
504 8.953580e-05 1.049930e-04 1.751630e+05 1.700801e+05 150.0 1.495922e+02
505 8.823520e-05 1.033172e-04 1.743420e+05 1.705063e+05 149.0 1.495330e+02
506 8.563390e-05 1.015489e-04 1.743420e+05 1.708899e+05 149.0 1.494797e+02
507 1.173560e-04 1.031296e-04 1.743420e+05 1.712351e+05 149.0 1.494317e+02
508 1.173560e-04 1.045522e-04 1.743420e+05 1.715458e+05 149.0 1.493886e+02
509 1.173560e-04 1.058326e-04 1.743420e+05 1.718254e+05 149.0 1.493497e+02
510 8.005830e-05 1.032552e-04 1.743420e+05 1.720770e+05 149.0 1.493147e+02
511 1.136490e-04 1.042945e-04 1.743420e+05 1.723035e+05 149.0 1.492833e+02
512 1.136490e-04 1.052300e-04 1.743420e+05 1.725074e+05 149.0 1.492549e+02
513 7.427570e-05 1.021346e-04 1.743420e+05 1.726908e+05 149.0 1.492294e+02
514 1.070690e-04 1.026280e-04 1.743420e+05 1.728560e+05 149.0 1.492065e+02
515 1.070690e-04 1.030721e-04 1.743420e+05 1.730046e+05 149.0 1.491858e+02
516 1.099390e-04 1.037588e-04 1.743420e+05 1.731383e+05 149.0 1.491673e+02
517 6.288920e-05 9.967184e-05 1.743420e+05 1.732587e+05 149.0 1.491505e+02
518 6.288920e-05 9.599357e-05 1.743420e+05 1.733670e+05 149.0 1.491355e+02
519 6.288920e-05 9.268314e-05 1.743420e+05 1.734645e+05 149.0 1.491219e+02
520 6.288920e-05 8.970374e-05 1.743420e+05 1.735523e+05 149.0 1.491097e+02
521 6.288920e-05 8.702229e-05 1.743420e+05 1.736312e+05 149.0 1.490988e+02
522 6.229280e-05 8.454934e-05 1.743420e+05 1.737023e+05 149.0 1.490889e+02
523 6.229280e-05 8.232369e-05 1.743420e+05 1.737663e+05 149.0 1.490800e+02
524 6.229280e-05 8.032060e-05 1.743420e+05 1.738239e+05 149.0 1.490720e+02
525 6.229280e-05 7.851782e-05 1.743420e+05 1.738757e+05 149.0 1.490648e+02
526 1.050750e-04 8.117354e-05 1.743420e+05 1.739223e+05 149.0 1.490583e+02
527 1.050750e-04 8.356368e-05 1.743420e+05 1.739643e+05 149.0 1.490525e+02
528 6.212710e-05 8.142002e-05 1.743420e+05 1.740020e+05 149.0 1.490472e+02
529 6.212710e-05 7.949073e-05 1.743420e+05 1.740360e+05 149.0 1.490425e+02
530 6.315100e-05 7.785676e-05 1.743420e+05 1.740666e+05 149.0 1.490383e+02
531 6.275970e-05 7.634705e-05 1.675300e+05 1.734130e+05 148.0 1.489344e+02
532 6.197710e-05 7.491006e-05 1.675300e+05 1.728247e+05 148.0 1.488410e+02
533 6.041190e-05 7.346024e-05 1.675300e+05 1.722952e+05 148.0 1.487569e+02
534 5.728140e-05 7.184236e-05 1.675300e+05 1.718187e+05 148.0 1.486812e+02
535 5.102160e-05 6.976028e-05 1.675300e+05 1.713898e+05 148.0 1.486131e+02
536 6.823770e-05 6.960802e-05 1.678850e+05 1.710393e+05 149.0 1.486518e+02
537 1.030040e-04 7.294762e-05 1.539590e+05 1.693313e+05 148.0 1.485866e+02
538 1.030040e-04 7.595326e-05 1.698130e+05 1.693795e+05 151.0 1.488279e+02
539 1.030040e-04 7.865833e-05 1.698130e+05 1.694228e+05 151.0 1.490451e+02
540 1.030040e-04 8.109290e-05 1.698130e+05 1.694618e+05 151.0 1.492406e+02
541 1.030040e-04 8.328401e-05 1.698130e+05 1.694970e+05 151.0 1.494166e+02
542 1.053340e-04 8.548901e-05 1.698130e+05 1.695286e+05 151.0 1.495749e+02
543 1.053340e-04 8.747351e-05 1.545340e+05 1.680291e+05 150.0 1.496174e+02
544 1.053340e-04 8.925956e-05 1.545340e+05 1.666796e+05 150.0 1.496557e+02
545 8.010250e-05 8.834385e-05 1.545340e+05 1.654650e+05 150.0 1.496901e+02
546 7.802380e-05 8.731185e-05 1.545140e+05 1.643699e+05 149.0 1.496211e+02
547 7.802380e-05 8.638304e-05 1.545180e+05 1.633847e+05 150.0 1.496590e+02
548 7.802380e-05 8.554712e-05 1.545180e+05 1.624981e+05 150.0 1.496931e+02
549 1.048870e-04 8.748111e-05 1.545180e+05 1.617001e+05 150.0 1.497238e+02
550 1.015600e-04 8.888900e-05 1.478600e+05 1.603161e+05 149.0 1.496514e+02
551 9.490720e-05 8.949082e-05 1.478600e+05 1.590704e+05 149.0 1.495863e+02
552 8.160080e-05 8.870181e-05 1.478600e+05 1.579494e+05 149.0 1.495276e+02
553 5.499030e-05 8.533066e-05 1.478600e+05 1.569405e+05 149.0 1.494749e+02
554 3.778450e-05 8.057605e-05 1.498730e+05 1.562337e+05 150.0 1.495274e+02
555 2.048290e-05 7.456673e-05 1.499480e+05 1.556051e+05 151.0 1.496746e+02
556 1.475660e-05 6.858572e-05 1.642790e+05 1.564725e+05 152.0 1.499072e+02
557 9.593990e-06 6.268655e-05 1.669550e+05 1.575208e+05 153.0 1.502165e+02
558 1.429910e-04 7.071699e-05 1.669550e+05 1.584642e+05 153.0 1.504948e+02
559 1.429910e-04 7.794439e-05 2.975250e+06 4.401428e+05 186.0 1.540453e+02
560 1.429910e-04 8.444905e-05 2.975250e+06 6.936535e+05 186.0 1.572408e+02
561 1.429910e-04 9.030325e-05 2.975250e+06 9.218132e+05 186.0 1.601167e+02
562 1.429910e-04 9.557202e-05 2.975250e+06 1.127157e+06 186.0 1.627050e+02
563 1.429910e-04 1.003139e-04 2.975250e+06 1.311966e+06 186.0 1.650345e+02
564 3.248500e-04 1.227675e-04 2.975250e+06 1.478295e+06 186.0 1.671311e+02
565 3.248500e-04 1.429758e-04 2.975250e+06 1.627990e+06 185.0 1.689180e+02
566 3.248500e-04 1.611632e-04 2.975250e+06 1.762716e+06 185.0 1.705262e+02
567 2.920450e-04 1.742514e-04 2.975250e+06 1.883969e+06 185.0 1.719736e+02
568 2.731800e-04 1.841442e-04 2.974680e+06 1.993041e+06 183.0 1.730762e+02
569 2.731800e-04 1.930478e-04 2.974670e+06 2.091203e+06 181.0 1.738686e+02
570 2.554200e-04 1.992850e-04 2.974670e+06 2.179550e+06 181.0 1.745817e+02
571 2.554200e-04 2.048985e-04 2.974490e+06 2.259044e+06 179.0 1.750236e+02
572 2.303160e-04 2.074403e-04 2.974490e+06 2.330589e+06 179.0 1.754212e+02
573 2.303160e-04 2.097279e-04 2.974490e+06 2.394979e+06 179.0 1.757791e+02
574 2.303160e-04 2.117867e-04 2.974490e+06 2.452930e+06 179.0 1.761012e+02
575 2.382270e-04 2.144307e-04 2.974490e+06 2.505086e+06 179.0 1.763911e+02
576 2.183610e-04 2.148237e-04 2.974490e+06 2.552026e+06 179.0 1.766519e+02
577 2.183610e-04 2.151775e-04 2.974490e+06 2.594273e+06 179.0 1.768868e+02
578 2.068130e-04 2.143410e-04 2.974490e+06 2.632294e+06 179.0 1.770981e+02
579 2.068130e-04 2.135882e-04 2.974490e+06 2.666514e+06 179.0 1.772883e+02
580 2.271310e-04 2.149425e-04 2.974490e+06 2.697312e+06 179.0 1.774594e+02
581 2.271310e-04 2.161613e-04 2.974490e+06 2.725029e+06 178.0 1.775135e+02
582 2.271310e-04 2.172583e-04 2.974490e+06 2.749975e+06 178.0 1.775621e+02
583 2.118820e-04 2.167207e-04 2.974490e+06 2.772427e+06 178.0 1.776059e+02
584 1.828380e-04 2.133324e-04 2.974490e+06 2.792633e+06 178.0 1.776453e+02
585 1.828380e-04 2.102830e-04 2.974460e+06 2.810816e+06 177.0 1.775808e+02
586 2.065220e-04 2.099069e-04 2.974460e+06 2.827180e+06 177.0 1.775227e+02
587 2.065220e-04 2.095684e-04 2.973690e+06 2.841831e+06 176.0 1.773705e+02
588 2.065220e-04 2.092637e-04 2.973690e+06 2.855017e+06 176.0 1.772334e+02
589 1.975380e-04 2.080912e-04 2.973690e+06 2.866884e+06 176.0 1.771101e+02
590 1.975380e-04 2.070359e-04 2.973670e+06 2.877563e+06 175.0 1.768991e+02
591 1.975380e-04 2.060861e-04 2.973670e+06 2.887174e+06 175.0 1.767092e+02
592 1.698340e-04 2.024609e-04 2.973670e+06 2.895823e+06 175.0 1.765382e+02
593 1.675400e-04 1.989688e-04 2.973670e+06 2.903608e+06 175.0 1.763844e+02
594 1.675400e-04 1.958259e-04 2.973670e+06 2.910614e+06 175.0 1.762460e+02
595 1.675400e-04 1.929973e-04 2.973670e+06 2.916920e+06 175.0 1.761214e+02
596 1.785240e-04 1.915500e-04 2.973670e+06 2.922595e+06 175.0 1.760092e+02
597 1.785240e-04 1.902474e-04 2.973670e+06 2.927702e+06 175.0 1.759083e+02
598 1.663630e-04 1.878589e-04 2.973670e+06 2.932299e+06 175.0 1.758175e+02
599 1.652260e-04 1.855956e-04 2.973670e+06 2.936436e+06 175.0 1.757357e+02
600 1.652260e-04 1.835587e-04 2.973670e+06 2.940160e+06 175.0 1.756622e+02
601 1.775810e-04 1.829609e-04 2.973670e+06 2.943511e+06 175.0 1.755959e+02
602 1.775810e-04 1.824229e-04 2.973670e+06 2.946527e+06 175.0 1.755364e+02
603 1.775810e-04 1.819387e-04 2.973670e+06 2.949241e+06 175.0 1.754827e+02
604 1.761830e-04 1.813632e-04 2.973670e+06 2.951684e+06 175.0 1.754344e+02
605 1.761830e-04 1.808451e-04 2.973670e+06 2.953882e+06 175.0 1.753910e+02
606 1.761830e-04 1.803789e-04 2.973670e+06 2.955861e+06 175.0 1.753519e+02
607 1.761830e-04 1.799593e-04 2.973670e+06 2.957642e+06 175.0 1.753167e+02
608 1.761830e-04 1.795817e-04 2.973670e+06 2.959245e+06 175.0 1.752850e+02
609 1.761830e-04 1.792418e-04 2.973670e+06 2.960687e+06 175.0 1.752565e+02
610 1.638930e-04 1.777069e-04 2.973670e+06 2.961986e+06 175.0 1.752309e+02
611 1.647750e-04 1.764138e-04 2.973670e+06 2.963154e+06 175.0 1.752078e+02
612 1.646880e-04 1.752412e-04 1.326130e+06 2.799452e+06 174.0 1.750870e+02
613 1.645140e-04 1.741685e-04 1.326130e+06 2.652119e+06 174.0 1.749783e+02
614 1.647820e-04 1.732298e-04 1.326130e+06 2.519521e+06 174.0 1.748805e+02
615 1.640810e-04 1.723149e-04 1.326110e+06 2.400179e+06 173.0 1.746924e+02
616 1.626790e-04 1.713513e-04 1.326110e+06 2.292773e+06 173.0 1.745232e+02
617 1.736140e-04 1.715776e-04 1.326110e+06 2.196106e+06 173.0 1.743709e+02
618 1.843900e-04 1.728588e-04 1.326110e+06 2.109107e+06 173.0 1.742338e+02
619 1.843900e-04 1.740120e-04 1.320070e+06 2.030203e+06 172.0 1.740104e+02
620 1.843900e-04 1.750498e-04 1.320070e+06 1.959190e+06 172.0 1.738094e+02
621 1.843900e-04 1.759838e-04 1.320070e+06 1.895278e+06 172.0 1.736284e+02
622 1.843900e-04 1.768244e-04 1.320070e+06 1.837757e+06 172.0 1.734656e+02
623 1.736730e-04 1.765093e-04 1.320070e+06 1.785988e+06 172.0 1.733190e+02
624 1.736730e-04 1.762256e-04 1.320070e+06 1.739396e+06 172.0 1.731871e+02
625 1.719970e-04 1.758028e-04 1.320070e+06 1.697464e+06 172.0 1.730684e+02
626 1.719970e-04 1.754222e-04 1.320070e+06 1.659724e+06 172.0 1.729616e+02
627 1.661300e-04 1.744930e-04 1.320070e+06 1.625759e+06 172.0 1.728654e+02
628 1.646270e-04 1.735064e-04 1.320070e+06 1.595190e+06 171.0 1.726789e+02
629 1.680400e-04 1.729597e-04 1.320070e+06 1.567678e+06 171.0 1.725110e+02
630 1.589850e-04 1.715623e-04 1.320070e+06 1.542917e+06 171.0 1.723599e+02
631 1.549700e-04 1.699030e-04 1.320070e+06 1.520633e+06 171.0 1.722239e+02
632 1.549700e-04 1.684097e-04 1.320090e+06 1.500578e+06 172.0 1.722015e+02
633 1.498910e-04 1.665579e-04 1.320090e+06 1.482529e+06 172.0 1.721814e+02
634 1.459930e-04 1.645014e-04 1.320090e+06 1.466286e+06 172.0 1.721632e+02
635 1.488770e-04 1.629389e-04 1.320090e+06 1.451666e+06 172.0 1.721469e+02
636 1.488770e-04 1.615327e-04 1.320090e+06 1.438508e+06 172.0 1.721322e+02
637 1.259200e-04 1.579715e-04 1.320090e+06 1.426667e+06 172.0 1.721190e+02
638 1.316940e-04 1.553437e-04 1.300510e+06 1.414051e+06 171.0 1.720071e+02
639 1.316940e-04 1.529788e-04 1.300510e+06 1.402697e+06 171.0 1.719064e+02
640 1.316940e-04 1.508503e-04 1.300510e+06 1.392478e+06 171.0 1.718157e+02
641 1.316940e-04 1.489346e-04 1.300510e+06 1.383281e+06 171.0 1.717342e+02
642 1.138580e-04 1.454270e-04 1.300510e+06 1.375004e+06 171.0 1.716608e+02
643 1.110160e-04 1.419859e-04 1.300510e+06 1.367555e+06 171.0 1.715947e+02
644 1.392730e-04 1.417146e-04 1.300510e+06 1.360850e+06 171.0 1.715352e+02
645 1.200370e-04 1.395468e-04 1.300510e+06 1.354816e+06 171.0 1.714817e+02
646 1.251120e-04 1.381034e-04 1.001480e+06 1.319483e+06 170.0 1.713335e+02
647 1.251120e-04 1.368042e-04 1.001480e+06 1.287682e+06 170.0 1.712002e+02
648 1.251120e-04 1.356350e-04 1.001480e+06 1.259062e+06 170.0 1.710802e+02
649 1.251120e-04 1.345827e-04 1.001480e+06 1.233304e+06 170.0 1.709721e+02
650 1.251120e-04 1.336356e-04 1.001480e+06 1.210122e+06 170.0 1.708749e+02
651 1.071140e-04 1.309835e-04 1.001480e+06 1.189257e+06 170.0 1.707874e+02
652 1.218740e-04 1.300725e-04 1.001480e+06 1.170480e+06 170.0 1.707087e+02
653 1.218740e-04 1.292527e-04 1.001480e+06 1.153580e+06 170.0 1.706378e+02
654 1.213090e-04 1.284583e-04 1.001480e+06 1.138370e+06 170.0 1.705740e+02
655 1.213090e-04 1.277434e-04 1.001480e+06 1.124681e+06 170.0 1.705166e+02
656 1.025030e-04 1.252193e-04 1.001480e+06 1.112361e+06 170.0 1.704650e+02
657 9.944030e-05 1.226414e-04 1.001480e+06 1.101273e+06 170.0 1.704185e+02
658 2.207750e-04 1.324548e-04 1.001480e+06 1.091293e+06 170.0 1.703766e+02
659 2.207750e-04 1.412868e-04 1.001480e+06 1.082312e+06 170.0 1.703390e+02
660 1.760170e-04 1.447598e-04 1.001480e+06 1.074229e+06 170.0 1.703051e+02
661 1.760170e-04 1.478855e-04 1.001480e+06 1.066954e+06 170.0 1.702746e+02
662 1.213140e-04 1.452284e-04 1.001480e+06 1.060407e+06 170.0 1.702471e+02
663 1.213140e-04 1.428370e-04 1.009430e+06 1.055309e+06 173.0 1.705224e+02
664 1.213140e-04 1.406847e-04 1.009430e+06 1.050721e+06 173.0 1.707702e+02
665 1.213140e-04 1.387476e-04 1.009430e+06 1.046592e+06 173.0 1.709931e+02
666 1.213140e-04 1.370042e-04 1.009430e+06 1.042876e+06 173.0 1.711938e+02
667 1.213140e-04 1.354352e-04 1.009430e+06 1.039531e+06 173.0 1.713744e+02
668 1.350620e-04 1.353979e-04 1.009430e+06 1.036521e+06 173.0 1.715370e+02
669 1.230090e-04 1.341590e-04 1.009430e+06 1.033812e+06 173.0 1.716833e+02
670 1.139620e-04 1.321393e-04 1.009430e+06 1.031374e+06 173.0 1.718150e+02
671 1.016730e-04 1.290927e-04 1.009430e+06 1.029179e+06 173.0 1.719335e+02
672 9.759280e-05 1.259427e-04 1.009440e+06 1.027205e+06 174.0 1.721401e+02
673 9.759280e-05 1.231077e-04 1.009630e+06 1.025448e+06 178.0 1.727261e+02
674 9.759280e-05 1.205562e-04 1.009630e+06 1.023866e+06 178.0 1.732535e+02
675 1.051080e-04 1.190114e-04 1.009630e+06 1.022442e+06 178.0 1.737282e+02
676 1.018210e-04 1.172923e-04 1.009630e+06 1.021161e+06 178.0 1.741553e+02
677 7.629520e-05 1.131926e-04 1.009630e+06 1.020008e+06 178.0 1.745398e+02
678 9.536880e-05 1.114102e-04 1.009630e+06 1.018970e+06 178.0 1.748858e+02
679 8.778460e-05 1.090477e-04 1.009630e+06 1.018036e+06 178.0 1.751972e+02
680 8.778460e-05 1.069214e-04 1.009640e+06 1.017197e+06 179.0 1.755775e+02
681 7.524140e-05 1.037534e-04 1.009640e+06 1.016441e+06 179.0 1.759198e+02
682 7.524140e-05 1.009022e-04 1.009640e+06 1.015761e+06 179.0 1.762278e+02
683 7.524140e-05 9.833610e-05 1.009640e+06 1.015149e+06 179.0 1.765050e+02
684 7.456590e-05 9.595908e-05 1.009640e+06 1.014598e+06 179.0 1.767545e+02
685 5.644750e-05 9.200792e-05 1.009640e+06 1.014102e+06 179.0 1.769791e+02
686 5.326070e-05 8.813320e-05 1.009640e+06 1.013656e+06 179.0 1.771812e+02
687 6.394430e-05 8.571431e-05 1.009640e+06 1.013254e+06 179.0 1.773630e+02
688 6.394430e-05 8.353731e-05 1.009810e+06 1.012910e+06 181.0 1.777267e+02
689 6.239460e-05 8.142304e-05 1.009810e+06 1.012600e+06 181.0 1.780541e+02
690 6.239460e-05 7.952019e-05 1.009810e+06 1.012321e+06 181.0 1.783487e+02
691 4.545470e-05 7.611365e-05 1.009810e+06 1.012070e+06 181.0 1.786138e+02
692 6.382440e-05 7.488472e-05 1.009810e+06 1.011844e+06 181.0 1.788524e+02
693 6.382440e-05 7.377869e-05 1.009810e+06 1.011640e+06 181.0 1.790672e+02
694 6.382440e-05 7.278326e-05 1.009810e+06 1.011457e+06 181.0 1.792605e+02
695 6.019290e-05 7.152422e-05 1.009810e+06 1.011293e+06 181.0 1.794344e+02
696 6.019290e-05 7.039109e-05 1.009810e+06 1.011144e+06 181.0 1.795910e+02
697 6.019290e-05 6.937127e-05 1.009810e+06 1.011011e+06 181.0 1.797319e+02
698 6.019290e-05 6.845344e-05 1.009810e+06 1.010891e+06 181.0 1.798587e+02
699 4.206940e-05 6.581503e-05 1.009810e+06 1.010783e+06 181.0 1.799728e+02
700 5.960270e-05 6.519380e-05 1.009810e+06 1.010685e+06 181.0 1.800755e+02
701 5.960270e-05 6.463469e-05 1.009810e+06 1.010598e+06 181.0 1.801680e+02
702 5.960270e-05 6.413149e-05 1.009810e+06 1.010519e+06 181.0 1.802512e+02
703 4.127440e-05 6.184578e-05 1.009810e+06 1.010448e+06 181.0 1.803261e+02
704 5.902190e-05 6.156339e-05 1.009810e+06 1.010384e+06 181.0 1.803935e+02
705 5.902190e-05 6.130924e-05 1.009810e+06 1.010327e+06 181.0 1.804541e+02
706 5.902190e-05 6.108051e-05 1.009810e+06 1.010275e+06 181.0 1.805087e+02
707 4.048440e-05 5.902090e-05 1.009810e+06 1.010229e+06 181.0 1.805578e+02
708 5.845140e-05 5.896395e-05 1.009810e+06 1.010187e+06 181.0 1.806020e+02
709 5.845140e-05 5.891269e-05 1.009900e+06 1.010158e+06 182.0 1.807418e+02
710 3.963070e-05 5.698449e-05 1.009900e+06 1.010132e+06 182.0 1.808677e+02
711 6.306500e-05 5.759254e-05 1.009900e+06 1.010109e+06 182.0 1.809809e+02
712 4.718580e-05 5.655187e-05 1.008760e+06 1.009974e+06 181.0 1.809828e+02
713 4.718580e-05 5.561526e-05 1.008760e+06 1.009853e+06 181.0 1.809845e+02
714 4.718580e-05 5.477232e-05 1.008760e+06 1.009744e+06 181.0 1.809861e+02
715 4.718580e-05 5.401367e-05 1.008760e+06 1.009645e+06 181.0 1.809875e+02
716 4.718580e-05 5.333088e-05 1.008760e+06 1.009557e+06 181.0 1.809887e+02
717 4.718580e-05 5.271637e-05 1.008760e+06 1.009477e+06 181.0 1.809898e+02
718 6.357040e-05 5.380177e-05 1.008760e+06 1.009405e+06 181.0 1.809909e+02
719 4.702590e-05 5.312419e-05 1.008760e+06 1.009341e+06 181.0 1.809918e+02
720 6.318050e-05 5.412982e-05 1.008760e+06 1.009283e+06 181.0 1.809926e+02
721 6.318050e-05 5.503489e-05 1.008760e+06 1.009230e+06 181.0 1.809933e+02
722 6.318050e-05 5.584945e-05 1.008760e+06 1.009183e+06 181.0 1.809940e+02
723 4.651720e-05 5.491622e-05 1.008760e+06 1.009141e+06 181.0 1.809946e+02
724 6.279400e-05 5.570400e-05 1.008760e+06 1.009103e+06 181.0 1.809951e+02
725 6.279400e-05 5.641300e-05 1.304120e+06 1.038605e+06 182.0 1.810956e+02
726 4.596900e-05 5.536860e-05 1.304120e+06 1.065156e+06 182.0 1.811861e+02
727 6.208980e-05 5.604072e-05 1.304120e+06 1.089053e+06 182.0 1.812675e+02
728 6.208980e-05 5.664563e-05 1.304120e+06 1.110559e+06 182.0 1.813407e+02
729 6.208980e-05 5.719005e-05 1.304120e+06 1.129915e+06 182.0 1.814066e+02
730 6.208980e-05 5.768002e-05 1.304120e+06 1.147336e+06 182.0 1.814660e+02
731 4.508660e-05 5.642068e-05 1.304120e+06 1.163014e+06 182.0 1.815194e+02
732 6.174160e-05 5.695277e-05 1.304120e+06 1.177125e+06 182.0 1.815674e+02
733 6.174160e-05 5.743165e-05 1.304120e+06 1.189824e+06 182.0 1.816107e+02
734 6.174160e-05 5.786265e-05 1.304120e+06 1.201254e+06 182.0 1.816496e+02
735 4.462650e-05 5.653903e-05 1.304120e+06 1.211541e+06 182.0 1.816847e+02
736 4.441710e-05 5.532684e-05 1.304120e+06 1.220798e+06 182.0 1.817162e+02
737 4.441710e-05 5.423587e-05 1.304120e+06 1.229131e+06 182.0 1.817446e+02
738 6.139620e-05 5.495190e-05 1.304120e+06 1.236630e+06 182.0 1.817701e+02
739 6.139620e-05 5.559633e-05 1.306430e+06 1.243610e+06 183.0 1.818931e+02
740 6.139620e-05 5.617632e-05 1.306430e+06 1.249892e+06 183.0 1.820038e+02
741 4.418800e-05 5.497749e-05 1.306430e+06 1.255545e+06 183.0 1.821034e+02
742 6.122660e-05 5.560240e-05 1.306430e+06 1.260634e+06 183.0 1.821931e+02
743 6.122660e-05 5.616482e-05 1.306430e+06 1.265214e+06 183.0 1.822738e+02
744 6.122660e-05 5.667100e-05 1.306430e+06 1.269335e+06 183.0 1.823464e+02
745 6.122660e-05 5.712656e-05 1.306430e+06 1.273045e+06 183.0 1.824118e+02
746 4.397200e-05 5.581110e-05 1.306430e+06 1.276383e+06 183.0 1.824706e+02
747 6.114200e-05 5.634419e-05 1.306430e+06 1.279388e+06 183.0 1.825235e+02
748 6.114200e-05 5.682397e-05 1.306430e+06 1.282092e+06 183.0 1.825712e+02
749 6.114200e-05 5.725577e-05 1.306430e+06 1.284526e+06 183.0 1.826141e+02
750 6.114200e-05 5.764440e-05 1.306430e+06 1.286716e+06 183.0 1.826526e+02
751 6.114200e-05 5.799416e-05 1.306430e+06 1.288688e+06 183.0 1.826874e+02
752 4.509420e-05 5.670416e-05 1.306430e+06 1.290462e+06 183.0 1.827186e+02
753 4.506550e-05 5.554030e-05 1.306410e+06 1.292057e+06 182.0 1.826468e+02
754 4.500800e-05 5.448707e-05 1.306410e+06 1.293492e+06 182.0 1.825821e+02
755 4.489300e-05 5.352766e-05 1.306410e+06 1.294784e+06 182.0 1.825239e+02
756 6.080590e-05 5.425548e-05 1.306410e+06 1.295946e+06 182.0 1.824715e+02
757 4.456720e-05 5.328665e-05 1.306410e+06 1.296993e+06 182.0 1.824244e+02
758 9.100870e-05 5.705886e-05 1.306410e+06 1.297935e+06 182.0 1.823819e+02
759 9.100870e-05 6.045384e-05 1.108740e+07 2.276881e+06 210.0 1.851437e+02
760 9.100870e-05 6.350933e-05 1.108740e+07 3.157933e+06 210.0 1.876294e+02
761 9.100870e-05 6.625927e-05 1.108740e+07 3.950880e+06 210.0 1.898664e+02
762 1.547110e-04 7.510444e-05 1.108740e+07 4.664532e+06 210.0 1.918798e+02
763 1.547110e-04 8.306510e-05 1.108770e+07 5.306849e+06 214.0 1.940918e+02
764 1.345930e-04 8.821789e-05 1.108770e+07 5.884934e+06 214.0 1.960826e+02
765 1.345930e-04 9.285540e-05 1.108770e+07 6.405210e+06 213.0 1.977744e+02
766 1.326870e-04 9.683856e-05 1.108770e+07 6.873459e+06 213.0 1.992969e+02
767 1.326870e-04 1.004234e-04 1.108770e+07 7.294883e+06 213.0 2.006672e+02
768 1.149040e-04 1.018715e-04 1.108770e+07 7.674165e+06 213.0 2.019005e+02
769 1.149040e-04 1.031747e-04 1.108770e+07 8.015519e+06 213.0 2.030105e+02
770 1.149040e-04 1.043476e-04 1.108770e+07 8.322737e+06 213.0 2.040094e+02
771 1.098570e-04 1.048986e-04 1.108770e+07 8.599233e+06 213.0 2.049085e+02
772 1.098570e-04 1.053944e-04 1.108770e+07 8.848080e+06 213.0 2.057176e+02
773 1.108980e-04 1.059448e-04 1.108770e+07 9.072042e+06 213.0 2.064459e+02
774 1.108980e-04 1.064401e-04 1.108770e+07 9.273608e+06 213.0 2.071013e+02
775 9.269410e-05 1.050655e-04 1.108770e+07 9.455017e+06 213.0 2.076911e+02
776 9.903900e-05 1.044629e-04 1.108770e+07 9.618285e+06 213.0 2.082220e+02
777 9.903900e-05 1.039205e-04 1.110060e+07 9.766517e+06 214.0 2.087998e+02
778 9.903900e-05 1.034323e-04 1.110060e+07 9.899925e+06 214.0 2.093198e+02
779 9.299510e-05 1.023886e-04 1.110060e+07 1.001999e+07 214.0 2.097879e+02
780 1.109580e-04 1.032455e-04 1.110060e+07 1.012805e+07 214.0 2.102091e+02
781 1.109580e-04 1.040168e-04 1.110360e+07 1.022561e+07 215.0 2.106882e+02
782 9.547880e-05 1.031630e-04 1.110360e+07 1.031341e+07 215.0 2.111194e+02
783 9.547880e-05 1.023946e-04 1.110360e+07 1.039243e+07 215.0 2.115074e+02
784 8.454790e-05 1.006099e-04 1.110360e+07 1.046354e+07 215.0 2.118567e+02
785 8.454790e-05 9.900370e-05 1.110360e+07 1.052755e+07 215.0 2.121710e+02
786 8.859470e-05 9.796280e-05 1.110360e+07 1.058515e+07 215.0 2.124539e+02
787 8.859470e-05 9.702599e-05 1.110360e+07 1.063700e+07 215.0 2.127085e+02
788 8.405580e-05 9.572897e-05 1.110360e+07 1.068366e+07 215.0 2.129377e+02
789 8.405580e-05 9.456165e-05 1.110360e+07 1.072565e+07 215.0 2.131439e+02
790 9.714810e-05 9.482030e-05 1.110360e+07 1.076345e+07 215.0 2.133295e+02
791 9.714810e-05 9.505308e-05 1.110360e+07 1.079746e+07 215.0 2.134966e+02
792 9.046740e-05 9.459451e-05 1.110360e+07 1.082808e+07 215.0 2.136469e+02
793 7.678450e-05 9.281351e-05 1.110360e+07 1.085563e+07 215.0 2.137822e+02
794 7.678450e-05 9.121061e-05 1.110360e+07 1.088043e+07 215.0 2.139040e+02
795 7.382120e-05 8.947167e-05 1.110360e+07 1.090274e+07 215.0 2.140136e+02
796 6.040840e-05 8.656534e-05 1.110360e+07 1.092283e+07 215.0 2.141122e+02
797 6.040840e-05 8.394965e-05 1.110360e+07 1.094091e+07 215.0 2.142010e+02
798 8.459310e-05 8.401399e-05 1.110360e+07 1.095718e+07 215.0 2.142809e+02
799 8.459310e-05 8.407190e-05 1.110360e+07 1.097182e+07 215.0 2.143528e+02
800 5.889980e-05 8.155469e-05 1.110360e+07 1.098500e+07 215.0 2.144175e+02
801 5.389440e-05 7.878866e-05 1.110360e+07 1.099686e+07 215.0 2.144758e+02
802 5.389440e-05 7.629924e-05 1.110340e+07 1.100751e+07 214.0 2.144282e+02
803 5.389440e-05 7.405875e-05 1.110340e+07 1.101710e+07 214.0 2.143854e+02
804 8.421420e-05 7.507430e-05 1.110340e+07 1.102573e+07 214.0 2.143468e+02
805 8.421420e-05 7.598829e-05 1.110320e+07 1.103348e+07 213.0 2.142122e+02
806 6.466200e-05 7.485566e-05 1.110320e+07 1.104045e+07 213.0 2.140909e+02
807 8.928780e-05 7.629887e-05 1.110320e+07 1.104672e+07 213.0 2.139818e+02
808 8.866960e-05 7.753595e-05 1.110320e+07 1.105237e+07 213.0 2.138837e+02
809 8.866960e-05 7.864931e-05 1.110320e+07 1.105745e+07 213.0 2.137953e+02
810 7.028520e-05 7.781290e-05 1.110320e+07 1.106203e+07 213.0 2.137158e+02
811 7.028520e-05 7.706013e-05 1.110320e+07 1.106615e+07 213.0 2.136442e+02
812 6.291740e-05 7.564586e-05 1.110320e+07 1.106985e+07 213.0 2.135798e+02
813 7.583120e-05 7.566439e-05 1.110320e+07 1.107319e+07 213.0 2.135218e+02
814 7.583120e-05 7.568107e-05 1.110320e+07 1.107619e+07 213.0 2.134696e+02
815 7.583120e-05 7.569609e-05 1.110320e+07 1.107889e+07 213.0 2.134227e+02
816 6.166200e-05 7.429268e-05 1.110320e+07 1.108132e+07 213.0 2.133804e+02
817 6.166200e-05 7.302961e-05 1.110320e+07 1.108351e+07 213.0 2.133423e+02
818 7.561990e-05 7.328864e-05 1.110320e+07 1.108548e+07 213.0 2.133081e+02
819 7.456190e-05 7.341596e-05 1.110320e+07 1.108725e+07 213.0 2.132773e+02
820 7.344460e-05 7.341883e-05 1.110320e+07 1.108884e+07 213.0 2.132496e+02
821 6.360510e-05 7.243746e-05 1.110320e+07 1.109028e+07 213.0 2.132246e+02
822 5.978730e-05 7.117244e-05 1.110320e+07 1.109157e+07 213.0 2.132022e+02
823 5.978730e-05 7.003393e-05 1.110320e+07 1.109273e+07 213.0 2.131819e+02
824 6.667420e-05 6.969795e-05 1.110320e+07 1.109378e+07 213.0 2.131637e+02
825 5.382560e-05 6.811072e-05 1.110320e+07 1.109472e+07 212.0 2.130474e+02
826 6.650300e-05 6.794995e-05 1.110320e+07 1.109557e+07 213.0 2.130426e+02
827 6.523250e-05 6.767820e-05 1.110320e+07 1.109633e+07 213.0 2.130384e+02
828 6.523250e-05 6.743363e-05 1.110320e+07 1.109702e+07 213.0 2.130345e+02
829 5.255110e-05 6.594538e-05 1.110320e+07 1.109764e+07 213.0 2.130311e+02
830 5.255110e-05 6.460595e-05 1.110320e+07 1.109819e+07 213.0 2.130280e+02
831 5.255110e-05 6.340047e-05 1.110320e+07 1.109870e+07 213.0 2.130252e+02
832 6.509340e-05 6.356976e-05 1.110320e+07 1.109915e+07 213.0 2.130227e+02
833 5.757270e-05 6.297005e-05 1.110320e+07 1.109955e+07 213.0 2.130204e+02
834 5.757270e-05 6.243032e-05 1.110320e+07 1.109992e+07 213.0 2.130184e+02
835 5.207270e-05 6.139456e-05 1.110320e+07 1.110024e+07 213.0 2.130165e+02
836 5.207270e-05 6.046237e-05 1.110320e+07 1.110054e+07 213.0 2.130149e+02
837 6.008300e-05 6.042443e-05 1.110320e+07 1.110081e+07 213.0 2.130134e+02
838 5.704760e-05 6.008675e-05 1.110320e+07 1.110105e+07 213.0 2.130120e+02
839 5.704760e-05 5.978283e-05 1.110320e+07 1.110126e+07 213.0 2.130108e+02
840 5.133830e-05 5.893838e-05 1.110320e+07 1.110145e+07 213.0 2.130098e+02
841 5.133830e-05 5.817837e-05 1.110320e+07 1.110163e+07 213.0 2.130088e+02
842 6.611580e-05 5.897212e-05 1.110320e+07 1.110179e+07 213.0 2.130079e+02
843 6.457890e-05 5.953279e-05 1.110320e+07 1.110193e+07 213.0 2.130071e+02
844 5.789590e-05 5.936910e-05 1.110320e+07 1.110205e+07 213.0 2.130064e+02
845 6.375980e-05 5.980817e-05 1.110320e+07 1.110217e+07 213.0 2.130058e+02
846 6.239170e-05 6.006653e-05 1.110320e+07 1.110227e+07 213.0 2.130052e+02
847 6.239170e-05 6.029904e-05 1.110320e+07 1.110237e+07 213.0 2.130047e+02
848 6.239170e-05 6.050831e-05 1.110320e+07 1.110245e+07 213.0 2.130042e+02
849 6.239170e-05 6.069665e-05 1.110320e+07 1.110252e+07 213.0 2.130038e+02
850 6.239170e-05 6.086615e-05 1.110320e+07 1.110259e+07 213.0 2.130034e+02
851 5.808750e-05 6.058829e-05 1.110320e+07 1.110265e+07 213.0 2.130031e+02
852 5.808750e-05 6.033821e-05 1.110320e+07 1.110271e+07 213.0 2.130028e+02
853 5.496610e-05 5.980100e-05 1.110320e+07 1.110276e+07 213.0 2.130025e+02
854 4.951200e-05 5.877210e-05 1.110320e+07 1.110280e+07 213.0 2.130022e+02
855 4.951200e-05 5.784609e-05 1.110320e+07 1.110284e+07 213.0 2.130020e+02
856 5.788250e-05 5.784973e-05 1.110320e+07 1.110288e+07 213.0 2.130018e+02
857 5.788250e-05 5.785301e-05 1.110320e+07 1.110291e+07 213.0 2.130016e+02
858 2.557700e-04 7.764471e-05 1.110320e+07 1.110294e+07 213.0 2.130015e+02
859 2.557700e-04 9.545724e-05 1.110320e+07 1.110296e+07 213.0 2.130013e+02
860 2.557700e-04 1.114885e-04 1.110320e+07 1.110299e+07 213.0 2.130012e+02
861 2.557700e-04 1.259167e-04 1.110320e+07 1.110301e+07 213.0 2.130011e+02
862 2.544070e-04 1.387657e-04 1.110320e+07 1.110303e+07 213.0 2.130010e+02
863 2.439170e-04 1.492808e-04 1.110320e+07 1.110305e+07 213.0 2.130009e+02
864 2.324980e-04 1.576025e-04 1.110320e+07 1.110306e+07 213.0 2.130008e+02
865 2.324980e-04 1.650921e-04 1.110320e+07 1.110307e+07 213.0 2.130007e+02
866 2.265600e-04 1.712389e-04 1.110320e+07 1.110309e+07 213.0 2.130006e+02
867 2.199650e-04 1.761115e-04 1.110320e+07 1.110310e+07 213.0 2.130006e+02
868 2.069630e-04 1.791966e-04 1.110320e+07 1.110311e+07 213.0 2.130005e+02
869 1.958090e-04 1.808579e-04 1.110320e+07 1.110312e+07 212.0 2.129005e+02
870 1.891620e-04 1.816883e-04 1.110320e+07 1.110313e+07 212.0 2.128104e+02
871 1.628230e-04 1.798018e-04 1.110320e+07 1.110313e+07 212.0 2.127294e+02
872 1.485240e-04 1.766740e-04 1.110360e+07 1.110318e+07 213.0 2.127564e+02
873 1.342290e-04 1.724295e-04 1.110360e+07 1.110322e+07 213.0 2.127808e+02
874 1.254960e-04 1.677361e-04 1.110380e+07 1.110328e+07 214.0 2.129027e+02
875 1.208560e-04 1.630481e-04 1.110380e+07 1.110333e+07 214.0 2.130124e+02
876 1.004210e-04 1.567854e-04 1.110380e+07 1.110338e+07 214.0 2.131112e+02
877 9.132460e-05 1.502393e-04 1.110380e+07 1.110342e+07 214.0 2.132001e+02
878 9.132460e-05 1.443479e-04 1.110380e+07 1.110346e+07 214.0 2.132801e+02
879 8.398170e-05 1.383112e-04 1.110380e+07 1.110349e+07 214.0 2.133521e+02
880 7.916960e-05 1.323971e-04 1.110380e+07 1.110352e+07 214.0 2.134169e+02
881 7.916960e-05 1.270743e-04 1.110380e+07 1.110355e+07 214.0 2.134752e+02
882 7.687800e-05 1.220547e-04 1.110380e+07 1.110358e+07 214.0 2.135277e+02
883 7.150910e-05 1.170001e-04 1.110440e+07 1.110366e+07 215.0 2.136749e+02
884 7.158780e-05 1.124589e-04 1.110440e+07 1.110373e+07 215.0 2.138074e+02
885 7.344750e-05 1.085578e-04 1.110440e+07 1.110380e+07 215.0 2.139267e+02
886 6.532660e-05 1.042346e-04 1.110440e+07 1.110386e+07 215.0 2.140340e+02
887 6.214080e-05 1.000253e-04 1.110440e+07 1.110391e+07 215.0 2.141306e+02
888 6.214080e-05 9.623682e-05 1.110560e+07 1.110408e+07 216.0 2.143175e+02
889 7.099820e-05 9.371295e-05 1.110560e+07 1.110423e+07 216.0 2.144858e+02
890 7.099820e-05 9.144148e-05 1.110560e+07 1.110437e+07 216.0 2.146372e+02
891 6.087770e-05 8.838510e-05 1.110560e+07 1.110449e+07 216.0 2.147735e+02
892 6.087770e-05 8.563436e-05 1.110560e+07 1.110460e+07 216.0 2.148961e+02
893 6.980740e-05 8.405166e-05 1.110560e+07 1.110470e+07 216.0 2.150065e+02
894 6.980740e-05 8.262724e-05 1.110560e+07 1.110479e+07 216.0 2.151059e+02
895 6.274580e-05 8.063909e-05 1.110560e+07 1.110487e+07 216.0 2.151953e+02
896 6.131500e-05 7.870669e-05 1.110560e+07 1.110495e+07 216.0 2.152758e+02
897 6.131500e-05 7.696752e-05 1.110560e+07 1.110501e+07 216.0 2.153482e+02
898 6.076550e-05 7.534731e-05 1.110560e+07 1.110507e+07 216.0 2.154134e+02
899 6.076550e-05 7.388913e-05 1.110560e+07 1.110512e+07 216.0 2.154720e+02
900 6.037180e-05 7.253740e-05 1.110560e+07 1.110517e+07 216.0 2.155248e+02
901 6.037180e-05 7.132084e-05 1.110560e+07 1.110521e+07 217.0 2.156723e+02
902 6.037180e-05 7.022594e-05 1.110560e+07 1.110525e+07 217.0 2.158051e+02
903 5.696290e-05 6.889963e-05 1.110560e+07 1.110529e+07 217.0 2.159246e+02
904 6.322710e-05 6.833238e-05 1.110560e+07 1.110532e+07 217.0 2.160321e+02
905 6.304320e-05 6.780346e-05 1.110560e+07 1.110535e+07 217.0 2.161289e+02
906 6.304320e-05 6.732744e-05 1.110560e+07 1.110537e+07 217.0 2.162160e+02
907 6.304320e-05 6.689901e-05 1.110560e+07 1.110539e+07 217.0 2.162944e+02
908 6.007380e-05 6.621649e-05 1.110560e+07 1.110542e+07 217.0 2.163650e+02
909 5.501650e-05 6.509649e-05 1.110560e+07 1.110543e+07 217.0 2.164285e+02
910 5.664040e-05 6.425088e-05 1.110560e+07 1.110545e+07 217.0 2.164856e+02
911 5.664040e-05 6.348983e-05 1.110560e+07 1.110547e+07 217.0 2.165371e+02
912 5.664040e-05 6.280489e-05 1.110560e+07 1.110548e+07 217.0 2.165834e+02
913 5.923690e-05 6.244809e-05 1.110560e+07 1.110549e+07 217.0 2.166250e+02
914 5.923690e-05 6.212697e-05 1.110560e+07 1.110550e+07 217.0 2.166625e+02
915 5.510520e-05 6.142480e-05 1.110560e+07 1.110551e+07 217.0 2.166963e+02
916 5.510520e-05 6.079284e-05 1.095200e+07 1.109016e+07 216.0 2.166266e+02
917 5.510520e-05 6.022407e-05 1.095200e+07 1.107634e+07 216.0 2.165640e+02
918 5.728420e-05 5.993008e-05 1.095200e+07 1.106391e+07 216.0 2.165076e+02
919 5.728420e-05 5.966550e-05 1.095200e+07 1.105272e+07 216.0 2.164568e+02
920 5.497690e-05 5.919664e-05 1.095200e+07 1.104265e+07 216.0 2.164111e+02
921 6.550350e-05 5.982732e-05 1.095200e+07 1.103358e+07 216.0 2.163700e+02
922 5.457150e-05 5.930174e-05 1.095200e+07 1.102542e+07 216.0 2.163330e+02
923 5.457150e-05 5.882872e-05 1.095200e+07 1.101808e+07 215.0 2.161997e+02
924 6.275130e-05 5.922098e-05 1.095200e+07 1.101147e+07 215.0 2.160798e+02
925 5.414830e-05 5.871371e-05 1.095200e+07 1.100553e+07 215.0 2.159718e+02
926 5.755700e-05 5.859804e-05 1.095200e+07 1.100017e+07 215.0 2.158746e+02
927 6.065080e-05 5.880331e-05 1.095200e+07 1.099536e+07 215.0 2.157871e+02
928 6.404840e-05 5.932782e-05 1.095190e+07 1.099101e+07 214.0 2.156084e+02
929 5.511410e-05 5.890645e-05 1.095190e+07 1.098710e+07 214.0 2.154476e+02
930 5.511410e-05 5.852721e-05 1.095190e+07 1.098358e+07 214.0 2.153028e+02
931 6.185980e-05 5.886047e-05 1.095190e+07 1.098041e+07 214.0 2.151725e+02
932 5.457210e-05 5.843164e-05 1.095190e+07 1.097756e+07 214.0 2.150553e+02
933 5.675690e-05 5.826416e-05 1.095190e+07 1.097499e+07 214.0 2.149498e+02
934 7.029260e-05 5.946701e-05 1.095190e+07 1.097268e+07 213.0 2.147548e+02
935 5.639100e-05 5.915941e-05 1.095190e+07 1.097061e+07 213.0 2.145793e+02
936 5.639100e-05 5.888256e-05 1.095190e+07 1.096874e+07 213.0 2.144214e+02
937 5.501950e-05 5.849626e-05 1.095190e+07 1.096705e+07 213.0 2.142792e+02
938 5.501950e-05 5.814858e-05 1.095190e+07 1.096554e+07 213.0 2.141513e+02
939 5.781870e-05 5.811559e-05 1.095190e+07 1.096417e+07 213.0 2.140362e+02
940 5.781870e-05 5.808590e-05 1.095190e+07 1.096295e+07 213.0 2.139326e+02
941 5.360600e-05 5.763791e-05 1.095190e+07 1.096184e+07 213.0 2.138393e+02
942 6.168310e-05 5.804243e-05 1.095190e+07 1.096085e+07 213.0 2.137554e+02
943 5.242480e-05 5.748067e-05 1.095190e+07 1.095995e+07 213.0 2.136798e+02
944 5.242480e-05 5.697508e-05 1.095190e+07 1.095915e+07 213.0 2.136119e+02
945 5.242480e-05 5.652005e-05 1.095190e+07 1.095842e+07 213.0 2.135507e+02
946 5.576820e-05 5.644487e-05 1.095190e+07 1.095777e+07 213.0 2.134956e+02
947 5.576820e-05 5.637720e-05 1.095190e+07 1.095718e+07 213.0 2.134460e+02
948 5.174550e-05 5.591403e-05 1.095190e+07 1.095665e+07 213.0 2.134014e+02
949 5.510310e-05 5.583294e-05 1.095190e+07 1.095618e+07 213.0 2.133613e+02
950 5.149470e-05 5.539911e-05 1.095150e+07 1.095571e+07 211.0 2.131252e+02
951 5.149470e-05 5.500867e-05 1.095150e+07 1.095529e+07 211.0 2.129126e+02
952 5.461500e-05 5.496931e-05 1.095150e+07 1.095491e+07 211.0 2.127214e+02
953 5.048360e-05 5.452074e-05 1.095150e+07 1.095457e+07 211.0 2.125492e+02
954 5.048360e-05 5.411702e-05 1.095150e+07 1.095426e+07 211.0 2.123943e+02
955 5.249920e-05 5.395524e-05 1.095150e+07 1.095399e+07 211.0 2.122549e+02
956 5.249920e-05 5.380964e-05 1.095150e+07 1.095374e+07 211.0 2.121294e+02
957 5.249920e-05 5.367859e-05 1.095150e+07 1.095351e+07 211.0 2.120165e+02
958 2.014120e-04 6.845193e-05 1.095150e+07 1.095331e+07 211.0 2.119148e+02
959 1.399590e-04 7.560264e-05 1.095150e+07 1.095313e+07 211.0 2.118233e+02
960 1.023650e-04 7.827888e-05 1.095150e+07 1.095297e+07 211.0 2.117410e+02
961 1.023650e-04 8.068749e-05 1.095160e+07 1.095283e+07 212.0 2.117669e+02
962 8.295310e-05 8.091405e-05 1.095160e+07 1.095271e+07 212.0 2.117902e+02
963 6.776050e-05 7.959869e-05 1.095320e+07 1.095276e+07 214.0 2.120112e+02
964 6.776050e-05 7.841487e-05 1.113410e+07 1.097089e+07 218.0 2.126101e+02
965 5.949630e-05 7.652302e-05 1.113410e+07 1.098721e+07 218.0 2.131491e+02
966 5.428610e-05 7.429933e-05 1.122380e+07 1.101087e+07 224.0 2.142342e+02
967 4.362160e-05 7.123155e-05 1.122510e+07 1.103229e+07 227.0 2.155107e+02
968 4.362160e-05 6.847056e-05 1.141370e+07 1.107043e+07 234.0 2.173597e+02
969 4.362160e-05 6.598566e-05 1.141370e+07 1.110476e+07 234.0 2.190237e+02
970 4.362160e-05 6.374926e-05 1.141370e+07 1.113566e+07 234.0 2.205213e+02
971 4.362160e-05 6.173649e-05 1.141370e+07 1.116346e+07 234.0 2.218692e+02
972 4.688800e-05 6.025164e-05 1.141370e+07 1.118848e+07 234.0 2.230823e+02
973 4.013400e-05 5.823988e-05 1.141370e+07 1.121101e+07 234.0 2.241740e+02
974 4.464380e-05 5.688027e-05 1.141370e+07 1.123127e+07 234.0 2.251566e+02
975 3.888280e-05 5.508052e-05 1.141370e+07 1.124952e+07 234.0 2.260410e+02
976 4.282670e-05 5.385514e-05 1.141370e+07 1.126594e+07 234.0 2.268369e+02
977 3.972980e-05 5.244261e-05 1.141370e+07 1.128071e+07 234.0 2.275532e+02
978 3.782560e-05 5.098091e-05 1.141440e+07 1.129408e+07 235.0 2.282979e+02
979 3.650330e-05 4.953315e-05 1.141440e+07 1.130611e+07 235.0 2.289681e+02
980 3.021140e-05 4.760097e-05 1.142930e+07 1.131843e+07 236.0 2.296713e+02
981 3.310970e-05 4.615184e-05 1.142950e+07 1.132954e+07 237.0 2.304042e+02
982 2.679070e-05 4.421573e-05 1.175210e+07 1.137179e+07 239.0 2.312637e+02
983 3.071500e-05 4.286566e-05 1.175210e+07 1.140983e+07 240.0 2.321374e+02
984 3.071500e-05 4.165059e-05 1.175210e+07 1.144405e+07 240.0 2.329236e+02
985 2.961150e-05 4.044668e-05 1.175210e+07 1.147486e+07 240.0 2.336313e+02
986 2.961150e-05 3.936316e-05 1.175210e+07 1.150258e+07 240.0 2.342681e+02
987 2.486950e-05 3.791380e-05 1.175210e+07 1.152753e+07 240.0 2.348413e+02
988 2.486950e-05 3.660937e-05 1.175210e+07 1.154999e+07 240.0 2.353572e+02
989 2.486950e-05 3.543538e-05 1.175210e+07 1.157020e+07 240.0 2.358215e+02
990 2.523100e-05 3.441494e-05 1.175210e+07 1.158839e+07 240.0 2.362393e+02
991 2.523100e-05 3.349655e-05 1.175210e+07 1.160476e+07 240.0 2.366154e+02
992 2.448660e-05 3.259555e-05 1.175210e+07 1.161950e+07 240.0 2.369539e+02
993 2.448660e-05 3.178466e-05 1.175210e+07 1.163276e+07 240.0 2.372585e+02
994 2.448660e-05 3.105485e-05 1.175210e+07 1.164469e+07 240.0 2.375326e+02
995 2.332900e-05 3.028227e-05 1.175210e+07 1.165543e+07 240.0 2.377794e+02
996 2.417060e-05 2.967110e-05 1.175210e+07 1.166510e+07 240.0 2.380014e+02
997 2.417060e-05 2.912105e-05 1.175210e+07 1.167380e+07 240.0 2.382013e+02
998 2.461220e-05 2.867017e-05 1.175210e+07 1.168163e+07 240.0 2.383812e+02
999 2.380160e-05 2.818331e-05 1.175210e+07 1.168868e+07 240.0 2.385430e+02
1000 2.380160e-05 2.774514e-05 1.175210e+07 1.169502e+07 240.0 2.386887e+02
1001 2.380160e-05 2.735078e-05 1.175210e+07 1.170073e+07 240.0 2.388199e+02
1002 2.434450e-05 2.705016e-05 1.175210e+07 1.170586e+07 240.0 2.389379e+02
1003 2.434450e-05 2.677959e-05 1.175200e+07 1.171048e+07 239.0 2.389441e+02
1004 2.675450e-05 2.677708e-05 1.175200e+07 1.171463e+07 239.0 2.389497e+02
1005 2.675450e-05 2.677482e-05 1.175200e+07 1.171837e+07 239.0 2.389547e+02
1006 2.675450e-05 2.677279e-05 1.175200e+07 1.172173e+07 239.0 2.389592e+02
1007 2.675450e-05 2.677096e-05 1.175200e+07 1.172476e+07 239.0 2.389633e+02
1008 2.419650e-05 2.651352e-05 1.175200e+07 1.172748e+07 239.0 2.389670e+02
1009 2.419650e-05 2.628181e-05 1.175200e+07 1.172993e+07 239.0 2.389703e+02
1010 2.515480e-05 2.616911e-05 1.175200e+07 1.173214e+07 239.0 2.389733e+02
1011 2.515480e-05 2.606768e-05 1.175200e+07 1.173413e+07 239.0 2.389759e+02
1012 2.575800e-05 2.603671e-05 1.175200e+07 1.173591e+07 239.0 2.389783e+02
1013 2.575800e-05 2.600884e-05 1.175200e+07 1.173752e+07 239.0 2.389805e+02
1014 2.510540e-05 2.591850e-05 1.175200e+07 1.173897e+07 239.0 2.389825e+02
1015 2.510540e-05 2.583719e-05 1.175200e+07 1.174027e+07 239.0 2.389842e+02
1016 2.408770e-05 2.566224e-05 1.175200e+07 1.174145e+07 239.0 2.389858e+02
1017 2.408770e-05 2.550479e-05 1.175190e+07 1.174249e+07 238.0 2.388872e+02
1018 2.659880e-05 2.561419e-05 1.175190e+07 1.174343e+07 238.0 2.387985e+02
1019 2.659880e-05 2.571265e-05 1.175190e+07 1.174428e+07 238.0 2.387186e+02
1020 2.659880e-05 2.580126e-05 1.175190e+07 1.174504e+07 238.0 2.386468e+02
1021 2.404390e-05 2.562553e-05 1.175190e+07 1.174573e+07 238.0 2.385821e+02
1022 2.404390e-05 2.546736e-05 1.175190e+07 1.174634e+07 238.0 2.385239e+02
1023 2.489320e-05 2.540995e-05 1.175190e+07 1.174690e+07 238.0 2.384715e+02
1024 2.489320e-05 2.535827e-05 1.172930e+07 1.174514e+07 237.0 2.383243e+02
1025 2.489320e-05 2.531177e-05 1.172930e+07 1.174356e+07 237.0 2.381919e+02
1026 2.390130e-05 2.517072e-05 1.172930e+07 1.174213e+07 237.0 2.380727e+02
1027 2.487170e-05 2.514082e-05 1.172930e+07 1.174085e+07 237.0 2.379655e+02
1028 2.487170e-05 2.511391e-05 1.172930e+07 1.173969e+07 237.0 2.378689e+02
1029 2.387140e-05 2.498965e-05 1.172930e+07 1.173865e+07 237.0 2.377820e+02
1030 2.387140e-05 2.487783e-05 1.172930e+07 1.173772e+07 237.0 2.377038e+02
1031 2.484150e-05 2.487420e-05 1.172930e+07 1.173688e+07 237.0 2.376334e+02
1032 2.484150e-05 2.487093e-05 1.172930e+07 1.173612e+07 237.0 2.375701e+02
1033 2.384150e-05 2.476798e-05 1.172930e+07 1.173544e+07 237.0 2.375131e+02
1034 2.479850e-05 2.477104e-05 1.172930e+07 1.173482e+07 237.0 2.374618e+02
1035 2.479850e-05 2.477378e-05 1.172930e+07 1.173427e+07 237.0 2.374156e+02
1036 2.378180e-05 2.467458e-05 1.172930e+07 1.173377e+07 237.0 2.373740e+02
1037 2.471290e-05 2.467842e-05 1.172930e+07 1.173333e+07 237.0 2.373366e+02
1038 2.366300e-05 2.457687e-05 1.172930e+07 1.173292e+07 237.0 2.373030e+02
1039 2.366300e-05 2.448549e-05 1.172930e+07 1.173256e+07 237.0 2.372727e+02
1040 2.459320e-05 2.449626e-05 1.172930e+07 1.173224e+07 237.0 2.372454e+02
1041 2.459320e-05 2.450595e-05 1.172930e+07 1.173194e+07 237.0 2.372209e+02
1042 2.354480e-05 2.440984e-05 1.172930e+07 1.173168e+07 237.0 2.371988e+02
1043 2.442410e-05 2.441126e-05 1.172930e+07 1.173144e+07 237.0 2.371789e+02
1044 2.331260e-05 2.430140e-05 1.386100e+07 1.194440e+07 238.0 2.372610e+02
1045 2.331260e-05 2.420252e-05 1.386100e+07 1.213606e+07 238.0 2.373349e+02
1046 2.419220e-05 2.420149e-05 1.386100e+07 1.230855e+07 238.0 2.374014e+02
1047 2.419220e-05 2.420056e-05 1.386100e+07 1.246380e+07 238.0 2.374613e+02
1048 2.308400e-05 2.408890e-05 1.386100e+07 1.260352e+07 238.0 2.375151e+02
1049 2.396280e-05 2.407629e-05 1.386100e+07 1.272926e+07 238.0 2.375636e+02
1050 2.396280e-05 2.406494e-05 1.386100e+07 1.284244e+07 238.0 2.376073e+02
1051 2.396280e-05 2.405473e-05 1.386100e+07 1.294429e+07 238.0 2.376465e+02
1052 2.290970e-05 2.394023e-05 1.386100e+07 1.303596e+07 238.0 2.376819e+02
1053 2.384900e-05 2.393110e-05 1.386100e+07 1.311847e+07 238.0 2.377137e+02
1054 2.384900e-05 2.392289e-05 1.386100e+07 1.319272e+07 238.0 2.377423e+02
1055 2.384900e-05 2.391550e-05 1.386100e+07 1.325955e+07 238.0 2.377681e+02
1056 2.384900e-05 2.390885e-05 1.386100e+07 1.331969e+07 238.0 2.377913e+02
1057 2.283590e-05 2.380156e-05 1.386100e+07 1.337382e+07 238.0 2.378122e+02
1058 1.443580e-04 3.585720e-05 1.386100e+07 1.342254e+07 238.0 2.378309e+02
1059 1.005390e-04 4.232538e-05 1.386100e+07 1.346639e+07 238.0 2.378478e+02
1060 8.308270e-05 4.640111e-05 1.386100e+07 1.350585e+07 238.0 2.378631e+02
1061 8.308270e-05 5.006927e-05 1.386100e+07 1.354136e+07 238.0 2.378768e+02
1062 7.250340e-05 5.231268e-05 1.386100e+07 1.357333e+07 238.0 2.378891e+02
1063 4.715090e-05 5.179651e-05 1.386100e+07 1.360210e+07 238.0 2.379002e+02
1064 4.715090e-05 5.133195e-05 1.393800e+07 1.363569e+07 241.0 2.382102e+02
1065 4.745570e-05 5.094432e-05 1.393800e+07 1.366592e+07 241.0 2.384891e+02
1066 4.745570e-05 5.059546e-05 1.395670e+07 1.369500e+07 244.0 2.390402e+02
1067 4.622060e-05 5.015797e-05 1.395670e+07 1.372117e+07 244.0 2.395362e+02
1068 4.115390e-05 4.925757e-05 1.395760e+07 1.374481e+07 246.0 2.401826e+02
1069 3.395200e-05 4.772701e-05 1.395760e+07 1.376609e+07 246.0 2.407643e+02
1070 3.082410e-05 4.603672e-05 1.395760e+07 1.378524e+07 247.0 2.413879e+02
1071 2.817030e-05 4.425008e-05 1.419030e+07 1.382575e+07 249.0 2.421491e+02
1072 2.901770e-05 4.272684e-05 1.416620e+07 1.385979e+07 251.0 2.430342e+02
1073 2.901770e-05 4.135592e-05 1.416620e+07 1.389043e+07 251.0 2.438308e+02
1074 2.439290e-05 3.965962e-05 1.416620e+07 1.391801e+07 251.0 2.445477e+02
1075 2.571420e-05 3.826508e-05 1.416620e+07 1.394283e+07 251.0 2.451929e+02
1076 2.305060e-05 3.674363e-05 1.416620e+07 1.396517e+07 251.0 2.457736e+02
1077 2.305060e-05 3.537433e-05 1.416620e+07 1.398527e+07 251.0 2.462963e+02
1078 2.305060e-05 3.414196e-05 1.416620e+07 1.400336e+07 251.0 2.467666e+02
1079 2.305060e-05 3.303282e-05 1.416620e+07 1.401965e+07 251.0 2.471900e+02
1080 2.305060e-05 3.203460e-05 1.416620e+07 1.403430e+07 251.0 2.475710e+02
1081 2.266250e-05 3.109739e-05 1.416620e+07 1.404749e+07 251.0 2.479139e+02
1082 2.289420e-05 3.027707e-05 1.416620e+07 1.405936e+07 251.0 2.482225e+02
1083 2.289420e-05 2.953878e-05 1.416620e+07 1.407005e+07 251.0 2.485002e+02
1084 2.289420e-05 2.887432e-05 1.416620e+07 1.407966e+07 251.0 2.487502e+02
1085 2.254270e-05 2.824116e-05 1.416620e+07 1.408831e+07 251.0 2.489752e+02
1086 2.281630e-05 2.769868e-05 1.416620e+07 1.409610e+07 251.0 2.491777e+02
1087 2.281630e-05 2.721044e-05 1.416620e+07 1.410311e+07 251.0 2.493599e+02
1088 2.281630e-05 2.677102e-05 1.416620e+07 1.410942e+07 251.0 2.495239e+02
1089 2.281630e-05 2.637555e-05 1.416620e+07 1.411510e+07 251.0 2.496715e+02
1090 2.249200e-05 2.598720e-05 1.416620e+07 1.412021e+07 251.0 2.498044e+02
1091 2.278770e-05 2.566725e-05 1.416620e+07 1.412481e+07 251.0 2.499239e+02
1092 2.243510e-05 2.534403e-05 1.416620e+07 1.412895e+07 251.0 2.500315e+02
1093 2.267330e-05 2.507696e-05 1.416620e+07 1.413267e+07 251.0 2.501284e+02
1094 2.220890e-05 2.479015e-05 1.416620e+07 1.413603e+07 251.0 2.502156e+02
1095 2.236670e-05 2.454781e-05 1.416620e+07 1.413904e+07 251.0 2.502940e+02
1096 2.236670e-05 2.432970e-05 1.416620e+07 1.414176e+07 251.0 2.503646e+02
1097 2.236670e-05 2.413340e-05 1.416620e+07 1.414420e+07 251.0 2.504281e+02
1098 2.197430e-05 2.391749e-05 1.416620e+07 1.414640e+07 251.0 2.504853e+02
1099 2.221490e-05 2.374723e-05 1.416620e+07 1.414838e+07 251.0 2.505368e+02
1100 2.221490e-05 2.359400e-05 1.416620e+07 1.415016e+07 251.0 2.505831e+02
1101 2.221490e-05 2.345609e-05 1.416620e+07 1.415177e+07 251.0 2.506248e+02
1102 2.221490e-05 2.333197e-05 1.416620e+07 1.415321e+07 251.0 2.506623e+02
1103 2.187540e-05 2.318631e-05 1.416620e+07 1.415451e+07 251.0 2.506961e+02
1104 2.215920e-05 2.308360e-05 1.416620e+07 1.415568e+07 251.0 2.507265e+02
1105 2.176500e-05 2.295174e-05 1.416620e+07 1.415673e+07 251.0 2.507538e+02
1106 2.193770e-05 2.285034e-05 1.416620e+07 1.415768e+07 251.0 2.507784e+02
1107 2.146590e-05 2.271189e-05 1.416620e+07 1.415853e+07 251.0 2.508006e+02
1108 2.146590e-05 2.258729e-05 1.416620e+07 1.415930e+07 251.0 2.508205e+02
1109 2.164120e-05 2.249268e-05 1.416620e+07 1.415999e+07 251.0 2.508385e+02
1110 2.164120e-05 2.240754e-05 1.416620e+07 1.416061e+07 251.0 2.508546e+02
1111 2.117100e-05 2.228388e-05 1.416620e+07 1.416117e+07 251.0 2.508692e+02
1112 2.121520e-05 2.217701e-05 1.416620e+07 1.416167e+07 252.0 2.509823e+02
1113 2.059580e-05 2.201889e-05 1.416620e+07 1.416212e+07 252.0 2.510840e+02
1114 2.059580e-05 2.187658e-05 1.416620e+07 1.416253e+07 252.0 2.511756e+02
1115 2.064860e-05 2.175378e-05 1.416620e+07 1.416290e+07 252.0 2.512581e+02
1116 2.003720e-05 2.158213e-05 1.416620e+07 1.416323e+07 252.0 2.513323e+02
1117 2.010020e-05 2.143393e-05 1.416740e+07 1.416365e+07 253.0 2.514990e+02
1118 2.010020e-05 2.130056e-05 1.416740e+07 1.416402e+07 253.0 2.516491e+02
1119 1.950480e-05 2.112098e-05 1.416740e+07 1.416436e+07 253.0 2.517842e+02
1120 2.159080e-05 2.116797e-05 1.416740e+07 1.416466e+07 253.0 2.519058e+02
1121 1.906970e-05 2.095814e-05 1.416740e+07 1.416494e+07 253.0 2.520152e+02
1122 1.916290e-05 2.077862e-05 1.416740e+07 1.416518e+07 253.0 2.521137e+02
1123 1.916290e-05 2.061704e-05 1.416740e+07 1.416540e+07 253.0 2.522023e+02
1124 1.916290e-05 2.047163e-05 1.416740e+07 1.416560e+07 253.0 2.522821e+02
1125 1.867540e-05 2.029201e-05 1.416740e+07 1.416578e+07 253.0 2.523539e+02
1126 1.867540e-05 2.013035e-05 1.416740e+07 1.416595e+07 253.0 2.524185e+02
1127 1.891240e-05 2.000855e-05 1.416740e+07 1.416609e+07 253.0 2.524766e+02
1128 1.891240e-05 1.989894e-05 1.416740e+07 1.416622e+07 253.0 2.525290e+02
1129 1.842560e-05 1.975160e-05 1.416740e+07 1.416634e+07 253.0 2.525761e+02
1130 1.842560e-05 1.961900e-05 1.416740e+07 1.416645e+07 253.0 2.526185e+02
1131 2.075930e-05 1.973303e-05 1.416740e+07 1.416654e+07 253.0 2.526566e+02
1132 2.075930e-05 1.983566e-05 1.416750e+07 1.416664e+07 254.0 2.527910e+02
1133 1.821900e-05 1.967399e-05 1.416750e+07 1.416672e+07 254.0 2.529119e+02
1134 1.846820e-05 1.955341e-05 1.416750e+07 1.416680e+07 254.0 2.530207e+02
1135 1.846820e-05 1.944489e-05 1.416750e+07 1.416687e+07 254.0 2.531186e+02
1136 1.797510e-05 1.929791e-05 1.416750e+07 1.416693e+07 254.0 2.532068e+02
1137 2.036150e-05 1.940427e-05 1.416750e+07 1.416699e+07 254.0 2.532861e+02
1138 2.036150e-05 1.949999e-05 1.416750e+07 1.416704e+07 254.0 2.533575e+02
1139 2.036150e-05 1.958615e-05 1.416750e+07 1.416709e+07 254.0 2.534217e+02
1140 1.780690e-05 1.940822e-05 1.416750e+07 1.416713e+07 254.0 2.534795e+02
1141 1.780690e-05 1.924809e-05 1.416750e+07 1.416717e+07 254.0 2.535316e+02
1142 1.780690e-05 1.910397e-05 1.416750e+07 1.416720e+07 254.0 2.535784e+02
1143 1.815860e-05 1.900943e-05 1.416750e+07 1.416723e+07 254.0 2.536206e+02
1144 1.815860e-05 1.892435e-05 1.416750e+07 1.416726e+07 254.0 2.536585e+02
1145 1.774700e-05 1.880661e-05 1.416750e+07 1.416728e+07 254.0 2.536927e+02
1146 1.774700e-05 1.870065e-05 1.416750e+07 1.416730e+07 254.0 2.537234e+02
1147 1.809910e-05 1.864050e-05 1.416750e+07 1.416732e+07 254.0 2.537511e+02
1148 1.809910e-05 1.858636e-05 1.416750e+07 1.416734e+07 254.0 2.537760e+02
1149 1.809910e-05 1.853763e-05 1.416750e+07 1.416736e+07 254.0 2.537984e+02
1150 1.770050e-05 1.845392e-05 1.416750e+07 1.416737e+07 254.0 2.538185e+02
1151 1.770050e-05 1.837858e-05 1.416750e+07 1.416738e+07 254.0 2.538367e+02
1152 1.806950e-05 1.834767e-05 1.416750e+07 1.416740e+07 254.0 2.538530e+02
1153 1.806950e-05 1.831985e-05 1.416750e+07 1.416741e+07 254.0 2.538677e+02
1154 1.767070e-05 1.825494e-05 1.416750e+07 1.416742e+07 254.0 2.538809e+02
1155 1.767070e-05 1.819651e-05 1.416750e+07 1.416742e+07 254.0 2.538928e+02
1156 1.803990e-05 1.818085e-05 1.416750e+07 1.416743e+07 254.0 2.539036e+02
1157 1.803990e-05 1.816676e-05 1.445240e+07 1.419593e+07 255.0 2.540132e+02
1158 1.079550e-04 2.714558e-05 1.416750e+07 1.419309e+07 254.0 2.540119e+02
1159 6.533020e-05 3.096404e-05 1.416750e+07 1.419053e+07 254.0 2.540107e+02
1160 6.533020e-05 3.440066e-05 1.416750e+07 1.418822e+07 254.0 2.540096e+02
1161 6.110540e-05 3.707113e-05 1.416750e+07 1.418615e+07 254.0 2.540087e+02
1162 6.110540e-05 3.947456e-05 1.416750e+07 1.418429e+07 254.0 2.540078e+02
1163 5.409100e-05 4.093620e-05 1.416750e+07 1.418261e+07 254.0 2.540070e+02
1164 4.525520e-05 4.136810e-05 1.416750e+07 1.418110e+07 254.0 2.540063e+02
1165 4.525520e-05 4.175681e-05 1.435920e+07 1.419891e+07 255.0 2.541057e+02
1166 4.306940e-05 4.188807e-05 1.435920e+07 1.421494e+07 255.0 2.541951e+02
1167 3.825210e-05 4.152447e-05 1.435920e+07 1.422936e+07 255.0 2.542756e+02
1168 3.652410e-05 4.102444e-05 1.436230e+07 1.424266e+07 257.0 2.545480e+02
1169 3.370620e-05 4.029261e-05 1.436230e+07 1.425462e+07 257.0 2.547932e+02
1170 3.222070e-05 3.948542e-05 1.437020e+07 1.426618e+07 260.0 2.553139e+02
1171 3.030480e-05 3.856736e-05 1.437620e+07 1.427718e+07 261.0 2.558825e+02
1172 3.030480e-05 3.774110e-05 1.437630e+07 1.428709e+07 262.0 2.564943e+02
1173 2.759640e-05 3.672663e-05 1.437630e+07 1.429601e+07 262.0 2.570448e+02
1174 2.633160e-05 3.568713e-05 1.439110e+07 1.430552e+07 263.0 2.576404e+02
1175 2.732290e-05 3.485071e-05 1.453080e+07 1.432805e+07 267.0 2.585763e+02
1176 2.379750e-05 3.374539e-05 1.453120e+07 1.434837e+07 268.0 2.595187e+02
1177 2.279030e-05 3.264988e-05 1.453120e+07 1.436665e+07 268.0 2.603668e+02
1178 2.418590e-05 3.180348e-05 1.453150e+07 1.438313e+07 269.0 2.612301e+02
1179 2.169690e-05 3.079282e-05 1.457470e+07 1.440229e+07 272.0 2.623071e+02
1180 2.169690e-05 2.988323e-05 1.457470e+07 1.441953e+07 272.0 2.632764e+02
1181 2.119400e-05 2.901431e-05 1.457470e+07 1.443505e+07 272.0 2.641488e+02
1182 1.973580e-05 2.808646e-05 1.464440e+07 1.445598e+07 274.0 2.651339e+02
1183 1.981350e-05 2.725916e-05 1.533510e+07 1.454389e+07 276.0 2.662205e+02
1184 1.935600e-05 2.646884e-05 1.533600e+07 1.462311e+07 278.0 2.673985e+02
1185 2.135170e-05 2.595713e-05 1.533680e+07 1.469447e+07 280.0 2.686586e+02
1186 1.763760e-05 2.512518e-05 1.533680e+07 1.475871e+07 280.0 2.697927e+02
1187 1.963770e-05 2.457643e-05 1.556580e+07 1.483942e+07 281.0 2.709135e+02
1188 1.786260e-05 2.390505e-05 1.634990e+07 1.499047e+07 283.0 2.721221e+02
1189 1.672070e-05 2.318661e-05 1.634990e+07 1.512641e+07 284.0 2.733099e+02
1190 1.837980e-05 2.270593e-05 1.634990e+07 1.524876e+07 285.0 2.744789e+02
1191 1.724710e-05 2.216005e-05 1.634990e+07 1.535887e+07 285.0 2.755310e+02
1192 1.656070e-05 2.160011e-05 1.634990e+07 1.545797e+07 285.0 2.764779e+02
1193 1.665650e-05 2.110575e-05 1.634990e+07 1.554717e+07 285.0 2.773301e+02
1194 1.792340e-05 2.078752e-05 1.703890e+07 1.569634e+07 288.0 2.783971e+02
1195 1.486560e-05 2.019532e-05 1.703890e+07 1.583060e+07 289.0 2.794574e+02
1196 1.727640e-05 1.990343e-05 1.703890e+07 1.595143e+07 289.0 2.804117e+02
1197 1.671660e-05 1.958475e-05 1.703890e+07 1.606017e+07 289.0 2.812705e+02
1198 1.561180e-05 1.918745e-05 1.737480e+07 1.619164e+07 292.0 2.823435e+02
1199 1.561180e-05 1.882989e-05 1.737480e+07 1.630995e+07 292.0 2.833091e+02
1200 1.561180e-05 1.850808e-05 1.737480e+07 1.641644e+07 292.0 2.841782e+02
1201 1.404960e-05 1.806223e-05 1.737480e+07 1.651227e+07 292.0 2.849604e+02
1202 1.472510e-05 1.772852e-05 1.737480e+07 1.659853e+07 292.0 2.856643e+02
1203 1.472510e-05 1.742818e-05 1.737480e+07 1.667615e+07 292.0 2.862979e+02
1204 1.472510e-05 1.715787e-05 1.737480e+07 1.674602e+07 292.0 2.868681e+02
1205 1.641960e-05 1.708404e-05 1.737480e+07 1.680890e+07 292.0 2.873813e+02
1206 1.464370e-05 1.684001e-05 1.737480e+07 1.686549e+07 293.0 2.879432e+02
1207 1.377260e-05 1.653327e-05 1.737480e+07 1.691642e+07 294.0 2.885489e+02
1208 1.587460e-05 1.646740e-05 1.737240e+07 1.696202e+07 293.0 2.889940e+02
1209 1.482390e-05 1.630305e-05 1.737240e+07 1.700305e+07 293.0 2.893946e+02
1210 1.334370e-05 1.600712e-05 1.737240e+07 1.703999e+07 293.0 2.897551e+02
1211 1.396070e-05 1.580247e-05 1.737240e+07 1.707323e+07 293.0 2.900796e+02
1212 1.338750e-05 1.556098e-05 1.737250e+07 1.710316e+07 295.0 2.905716e+02
1213 1.338750e-05 1.534363e-05 1.737240e+07 1.713008e+07 294.0 2.909145e+02
1214 1.534570e-05 1.534384e-05 1.737240e+07 1.715431e+07 294.0 2.912230e+02
1215 1.300720e-05 1.511017e-05 1.737240e+07 1.717612e+07 294.0 2.915007e+02
1216 1.300720e-05 1.489988e-05 1.737240e+07 1.719575e+07 294.0 2.917507e+02
1217 1.751420e-05 1.516131e-05 1.737240e+07 1.721341e+07 294.0 2.919756e+02
1218 1.432750e-05 1.507793e-05 2.055540e+07 1.754761e+07 295.0 2.922780e+02
1219 1.432750e-05 1.500288e-05 2.055540e+07 1.784839e+07 295.0 2.925502e+02
1220 1.266750e-05 1.476935e-05 2.055540e+07 1.811909e+07 295.0 2.927952e+02
1221 1.299020e-05 1.459143e-05 2.055540e+07 1.836272e+07 295.0 2.930157e+02
1222 1.299020e-05 1.443131e-05 2.055540e+07 1.858199e+07 295.0 2.932141e+02
1223 1.525980e-05 1.451416e-05 2.055540e+07 1.877933e+07 295.0 2.933927e+02
1224 1.239820e-05 1.430256e-05 2.055540e+07 1.895694e+07 295.0 2.935534e+02
1225 1.239820e-05 1.411213e-05 2.055560e+07 1.911681e+07 296.0 2.937981e+02
1226 1.239820e-05 1.394073e-05 2.055560e+07 1.926068e+07 296.0 2.940183e+02
1227 1.239820e-05 1.378648e-05 2.055560e+07 1.939018e+07 296.0 2.942165e+02
1228 1.479600e-05 1.388743e-05 2.055560e+07 1.950672e+07 296.0 2.943948e+02
1229 1.234100e-05 1.373279e-05 2.055560e+07 1.961161e+07 296.0 2.945553e+02
1230 1.234100e-05 1.359361e-05 2.055560e+07 1.970601e+07 296.0 2.946998e+02
1231 1.454830e-05 1.368908e-05 2.055560e+07 1.979097e+07 296.0 2.948298e+02
1232 1.347710e-05 1.366788e-05 2.055560e+07 1.986743e+07 296.0 2.949468e+02
1233 1.260700e-05 1.356179e-05 2.055560e+07 1.993625e+07 296.0 2.950522e+02
1234 1.207290e-05 1.341290e-05 2.055570e+07 1.999819e+07 297.0 2.952469e+02
1235 1.207290e-05 1.327890e-05 2.055570e+07 2.005394e+07 297.0 2.954222e+02
1236 1.535190e-05 1.348620e-05 2.055570e+07 2.010412e+07 297.0 2.955800e+02
1237 1.535190e-05 1.367277e-05 2.055570e+07 2.014928e+07 297.0 2.957220e+02
1238 1.535190e-05 1.384069e-05 2.055570e+07 2.018992e+07 297.0 2.958498e+02
1239 1.194140e-05 1.365076e-05 2.055570e+07 2.022650e+07 297.0 2.959648e+02
1240 1.194140e-05 1.347982e-05 2.055570e+07 2.025942e+07 297.0 2.960683e+02
1241 1.420090e-05 1.355193e-05 2.055570e+07 2.028905e+07 297.0 2.961615e+02
1242 1.419650e-05 1.361639e-05 2.055570e+07 2.031571e+07 297.0 2.962454e+02
1243 1.419650e-05 1.367440e-05 2.055570e+07 2.033971e+07 297.0 2.963208e+02
1244 1.311180e-05 1.361814e-05 2.055570e+07 2.036131e+07 297.0 2.963887e+02
1245 1.227090e-05 1.348341e-05 2.055570e+07 2.038075e+07 297.0 2.964499e+02
1246 1.464740e-05 1.359981e-05 2.055570e+07 2.039824e+07 297.0 2.965049e+02
1247 1.362800e-05 1.360263e-05 2.055570e+07 2.041399e+07 297.0 2.965544e+02
1248 1.362800e-05 1.360517e-05 2.055570e+07 2.042816e+07 297.0 2.965990e+02
1249 1.362800e-05 1.360745e-05 2.055570e+07 2.044091e+07 297.0 2.966391e+02
1250 1.362800e-05 1.360951e-05 2.055570e+07 2.045239e+07 297.0 2.966752e+02
1251 1.361670e-05 1.361023e-05 2.055570e+07 2.046272e+07 297.0 2.967076e+02
1252 1.166130e-05 1.341533e-05 2.055570e+07 2.047202e+07 297.0 2.967369e+02
1253 1.207000e-05 1.328080e-05 2.055570e+07 2.048039e+07 297.0 2.967632e+02
1254 1.207000e-05 1.315972e-05 2.055570e+07 2.048792e+07 297.0 2.967869e+02
1255 1.353070e-05 1.319682e-05 2.055570e+07 2.049470e+07 297.0 2.968082e+02
1256 1.350100e-05 1.322724e-05 2.055570e+07 2.050080e+07 297.0 2.968274e+02
1257 1.513170e-05 1.341768e-05 2.055570e+07 2.050629e+07 297.0 2.968446e+02
1258 7.814120e-05 1.989003e-05 2.055570e+07 2.051123e+07 297.0 2.968602e+02
1259 7.814120e-05 2.571515e-05 2.055570e+07 2.051568e+07 297.0 2.968741e+02
1260 6.590320e-05 2.973396e-05 2.055570e+07 2.051968e+07 297.0 2.968867e+02
1261 6.045600e-05 3.280616e-05 2.055570e+07 2.052328e+07 297.0 2.968981e+02
1262 6.045600e-05 3.557114e-05 2.055570e+07 2.052652e+07 297.0 2.969083e+02
1263 5.497580e-05 3.751161e-05 2.055570e+07 2.052944e+07 297.0 2.969174e+02
1264 4.507700e-05 3.826815e-05 2.055570e+07 2.053207e+07 297.0 2.969257e+02
1265 4.507700e-05 3.894903e-05 2.055570e+07 2.053443e+07 297.0 2.969331e+02
1266 4.237630e-05 3.929176e-05 2.055570e+07 2.053656e+07 297.0 2.969398e+02
1267 3.991540e-05 3.935412e-05 2.055570e+07 2.053847e+07 297.0 2.969458e+02
1268 3.466020e-05 3.888473e-05 2.055570e+07 2.054019e+07 297.0 2.969512e+02
1269 3.163670e-05 3.815993e-05 2.055570e+07 2.054174e+07 297.0 2.969561e+02
1270 3.024950e-05 3.736889e-05 2.055590e+07 2.054316e+07 298.0 2.970605e+02
1271 2.552560e-05 3.618456e-05 2.055590e+07 2.054443e+07 298.0 2.971545e+02
1272 2.361590e-05 3.492769e-05 2.055590e+07 2.054558e+07 298.0 2.972390e+02
1273 2.176280e-05 3.361120e-05 2.060650e+07 2.055167e+07 299.0 2.974151e+02
1274 2.061380e-05 3.231146e-05 2.060650e+07 2.055716e+07 299.0 2.975736e+02
1275 2.061380e-05 3.114170e-05 2.061940e+07 2.056338e+07 301.0 2.979162e+02
1276 2.002730e-05 3.003026e-05 2.061940e+07 2.056898e+07 301.0 2.982246e+02
1277 1.996910e-05 2.902414e-05 2.062410e+07 2.057449e+07 302.0 2.986022e+02
1278 1.998580e-05 2.812031e-05 2.063760e+07 2.058080e+07 304.0 2.991419e+02
1279 1.759080e-05 2.706736e-05 2.064090e+07 2.058681e+07 306.0 2.998277e+02
1280 1.759080e-05 2.611970e-05 2.077820e+07 2.060595e+07 309.0 3.007450e+02
1281 1.704810e-05 2.521254e-05 2.077820e+07 2.062318e+07 309.0 3.015705e+02
1282 1.704810e-05 2.439610e-05 2.077830e+07 2.063869e+07 310.0 3.024134e+02
1283 1.535010e-05 2.349150e-05 2.077830e+07 2.065265e+07 310.0 3.031721e+02
1284 1.590300e-05 2.273265e-05 2.092770e+07 2.068016e+07 311.0 3.039549e+02
1285 1.470460e-05 2.192984e-05 2.092770e+07 2.070491e+07 311.0 3.046594e+02
1286 1.612350e-05 2.134921e-05 2.092770e+07 2.072719e+07 311.0 3.052934e+02
1287 1.471370e-05 2.068566e-05 2.092770e+07 2.074724e+07 311.0 3.058641e+02
1288 1.524690e-05 2.014178e-05 2.092890e+07 2.076541e+07 312.0 3.064777e+02
1289 1.328310e-05 1.945591e-05 2.092890e+07 2.078176e+07 312.0 3.070299e+02
1290 1.311490e-05 1.882181e-05 2.092890e+07 2.079647e+07 312.0 3.075269e+02
1291 1.491540e-05 1.843117e-05 2.092890e+07 2.080971e+07 312.0 3.079742e+02
1292 1.344130e-05 1.793218e-05 2.092960e+07 2.082170e+07 313.0 3.084768e+02
1293 1.344130e-05 1.748310e-05 2.093750e+07 2.083328e+07 316.0 3.092291e+02
1294 1.549180e-05 1.728397e-05 2.093750e+07 2.084370e+07 316.0 3.099062e+02
1295 1.174210e-05 1.672978e-05 2.093770e+07 2.085310e+07 317.0 3.106156e+02
1296 1.174210e-05 1.623101e-05 2.093770e+07 2.086156e+07 318.0 3.113540e+02
1297 1.429100e-05 1.603701e-05 2.093770e+07 2.086918e+07 318.0 3.120186e+02
1298 1.138270e-05 1.557158e-05 2.093770e+07 2.087603e+07 318.0 3.126168e+02
1299 1.138270e-05 1.515269e-05 2.093770e+07 2.088220e+07 318.0 3.131551e+02
1300 1.167450e-05 1.480487e-05 2.093770e+07 2.088775e+07 318.0 3.136396e+02
1301 1.117640e-05 1.444202e-05 2.093770e+07 2.089274e+07 318.0 3.140756e+02
1302 1.117640e-05 1.411546e-05 2.094090e+07 2.089756e+07 319.0 3.145681e+02
1303 1.147450e-05 1.385137e-05 2.094090e+07 2.090189e+07 319.0 3.150113e+02
1304 1.147450e-05 1.361368e-05 2.094090e+07 2.090579e+07 319.0 3.154101e+02
1305 1.270530e-05 1.352284e-05 2.094090e+07 2.090930e+07 319.0 3.157691e+02
1306 1.243040e-05 1.341360e-05 2.094090e+07 2.091246e+07 319.0 3.160922e+02
1307 1.243040e-05 1.331528e-05 2.094090e+07 2.091531e+07 319.0 3.163830e+02
1308 1.207300e-05 1.319105e-05 2.094090e+07 2.091787e+07 319.0 3.166447e+02
1309 1.207300e-05 1.307924e-05 2.094920e+07 2.092100e+07 321.0 3.170802e+02
1310 1.228460e-05 1.299978e-05 2.094920e+07 2.092382e+07 321.0 3.174722e+02
1311 1.081860e-05 1.278166e-05 2.094920e+07 2.092636e+07 321.0 3.178250e+02
1312 1.081860e-05 1.258536e-05 2.094920e+07 2.092864e+07 321.0 3.181425e+02
1313 1.081860e-05 1.240868e-05 2.094920e+07 2.093070e+07 321.0 3.184282e+02
1314 1.081860e-05 1.224967e-05 2.094920e+07 2.093255e+07 321.0 3.186854e+02
1315 1.197120e-05 1.222183e-05 2.094920e+07 2.093421e+07 321.0 3.189169e+02
1316 1.197120e-05 1.219676e-05 2.094920e+07 2.093571e+07 321.0 3.191252e+02
1317 1.079870e-05 1.205696e-05 2.094920e+07 2.093706e+07 321.0 3.193127e+02
1318 1.079870e-05 1.193113e-05 2.094920e+07 2.093827e+07 321.0 3.194814e+02
1319 1.112670e-05 1.185069e-05 2.094920e+07 2.093937e+07 321.0 3.196333e+02
1320 1.258650e-05 1.192427e-05 2.094920e+07 2.094035e+07 321.0 3.197699e+02
1321 1.075400e-05 1.180724e-05 2.094920e+07 2.094124e+07 321.0 3.198929e+02
1322 1.075400e-05 1.170192e-05 2.094920e+07 2.094203e+07 321.0 3.200036e+02
1323 1.197680e-05 1.172941e-05 2.094920e+07 2.094275e+07 321.0 3.201033e+02
1324 1.197680e-05 1.175415e-05 2.094920e+07 2.094339e+07 321.0 3.201930e+02
1325 1.071600e-05 1.165033e-05 2.094920e+07 2.094397e+07 321.0 3.202737e+02
1326 1.071600e-05 1.155690e-05 2.094920e+07 2.094450e+07 321.0 3.203463e+02
1327 1.111720e-05 1.151293e-05 2.094920e+07 2.094497e+07 321.0 3.204117e+02
1328 1.111720e-05 1.147336e-05 2.094920e+07 2.094539e+07 321.0 3.204705e+02
1329 1.205150e-05 1.153117e-05 2.094920e+07 2.094577e+07 321.0 3.205234e+02
1330 1.100550e-05 1.147860e-05 2.094060e+07 2.094525e+07 320.0 3.204711e+02
1331 1.100550e-05 1.143129e-05 2.094060e+07 2.094479e+07 320.0 3.204240e+02
1332 1.100550e-05 1.138871e-05 2.094060e+07 2.094437e+07 320.0 3.203816e+02
1333 1.140050e-05 1.138989e-05 2.094060e+07 2.094399e+07 320.0 3.203434e+02
1334 1.095070e-05 1.134597e-05 2.094060e+07 2.094365e+07 320.0 3.203091e+02
1335 1.132070e-05 1.134345e-05 2.094060e+07 2.094335e+07 320.0 3.202782e+02
1336 1.181740e-05 1.139084e-05 2.094060e+07 2.094307e+07 320.0 3.202504e+02
1337 1.181740e-05 1.143350e-05 2.094060e+07 2.094283e+07 321.0 3.203253e+02
1338 1.201950e-05 1.149210e-05 2.094060e+07 2.094260e+07 321.0 3.203928e+02
1339 1.201950e-05 1.154484e-05 2.094060e+07 2.094240e+07 321.0 3.204535e+02
1340 1.189160e-05 1.157951e-05 2.094060e+07 2.094222e+07 321.0 3.205082e+02
1341 1.084130e-05 1.150569e-05 2.094060e+07 2.094206e+07 321.0 3.205573e+02
1342 1.084130e-05 1.143925e-05 2.094060e+07 2.094191e+07 321.0 3.206016e+02
1343 1.084130e-05 1.137946e-05 2.094060e+07 2.094178e+07 321.0 3.206415e+02
1344 1.107490e-05 1.134900e-05 2.094060e+07 2.094166e+07 321.0 3.206773e+02
1345 1.077680e-05 1.129178e-05 2.094060e+07 2.094156e+07 321.0 3.207096e+02
1346 1.094900e-05 1.125750e-05 2.094060e+07 2.094146e+07 321.0 3.207386e+02
1347 1.269860e-05 1.140161e-05 2.094770e+07 2.094209e+07 322.0 3.208648e+02
1348 1.160000e-05 1.142145e-05 2.094770e+07 2.094265e+07 322.0 3.209783e+02
1349 1.094130e-05 1.137344e-05 2.094770e+07 2.094315e+07 322.0 3.210805e+02
1350 1.094130e-05 1.133022e-05 2.094180e+07 2.094302e+07 321.0 3.210724e+02
1351 1.094130e-05 1.129133e-05 2.094180e+07 2.094290e+07 321.0 3.210652e+02
1352 1.057150e-05 1.121935e-05 2.094180e+07 2.094279e+07 321.0 3.210586e+02
1353 1.097100e-05 1.119451e-05 2.094180e+07 2.094269e+07 321.0 3.210528e+02
1354 1.165640e-05 1.124070e-05 2.094180e+07 2.094260e+07 321.0 3.210475e+02
1355 1.143620e-05 1.126025e-05 2.094180e+07 2.094252e+07 322.0 3.211428e+02
1356 1.143620e-05 1.127785e-05 2.094180e+07 2.094245e+07 322.0 3.212285e+02
1357 1.079030e-05 1.122909e-05 2.094180e+07 2.094238e+07 322.0 3.213056e+02
1358 5.657630e-05 1.576381e-05 2.094180e+07 2.094232e+07 322.0 3.213751e+02
1359 5.657630e-05 1.984506e-05 2.094180e+07 2.094227e+07 322.0 3.214376e+02
1360 4.436970e-05 2.229753e-05 2.094180e+07 2.094222e+07 322.0 3.214938e+02
1361 3.893000e-05 2.396077e-05 2.094180e+07 2.094218e+07 322.0 3.215444e+02
1362 3.893000e-05 2.545770e-05 2.094180e+07 2.094214e+07 322.0 3.215900e+02
1363 3.426450e-05 2.633838e-05 2.094180e+07 2.094211e+07 322.0 3.216310e+02
1364 2.984170e-05 2.668871e-05 2.094180e+07 2.094208e+07 322.0 3.216679e+02
1365 2.630220e-05 2.665006e-05 2.094180e+07 2.094205e+07 322.0 3.217011e+02
1366 2.165510e-05 2.615056e-05 2.094360e+07 2.094221e+07 323.0 3.218310e+02
1367 2.165510e-05 2.570102e-05 2.094360e+07 2.094235e+07 323.0 3.219479e+02
1368 1.903890e-05 2.503480e-05 2.094360e+07 2.094247e+07 323.0 3.220531e+02
1369 1.782880e-05 2.431420e-05 2.099020e+07 2.094724e+07 326.0 3.224478e+02
1370 1.705450e-05 2.358823e-05 2.099060e+07 2.095158e+07 327.0 3.229030e+02
1371 1.467650e-05 2.269706e-05 2.099060e+07 2.095548e+07 328.0 3.234127e+02
1372 1.401110e-05 2.182846e-05 2.099510e+07 2.095944e+07 334.0 3.244714e+02
1373 1.401110e-05 2.104673e-05 2.145380e+07 2.100888e+07 340.0 3.260243e+02
1374 1.401110e-05 2.034316e-05 2.145380e+07 2.105337e+07 340.0 3.274219e+02
1375 1.378550e-05 1.968740e-05 2.145380e+07 2.109341e+07 340.0 3.286797e+02
1376 1.270650e-05 1.898931e-05 2.145390e+07 2.112946e+07 341.0 3.299117e+02
1377 1.224760e-05 1.831514e-05 2.145390e+07 2.116191e+07 341.0 3.310205e+02
1378 1.197160e-05 1.768078e-05 2.156740e+07 2.120246e+07 344.0 3.323185e+02
1379 1.098390e-05 1.701110e-05 2.156740e+07 2.123895e+07 344.0 3.334866e+02
1380 1.110820e-05 1.642081e-05 2.156740e+07 2.127180e+07 344.0 3.345380e+02
1381 1.110820e-05 1.588955e-05 3.718630e+07 2.286325e+07 345.0 3.355842e+02
1382 1.078520e-05 1.537911e-05 3.718630e+07 2.429555e+07 345.0 3.365258e+02
1383 1.025180e-05 1.486638e-05 3.718630e+07 2.558463e+07 345.0 3.373732e+02
1384 1.069620e-05 1.444936e-05 3.718630e+07 2.674479e+07 345.0 3.381359e+02
1385 9.806750e-06 1.398510e-05 3.718630e+07 2.778894e+07 345.0 3.388223e+02
1386 4.217400e-05 1.680399e-05 3.718630e+07 2.872868e+07 345.0 3.394401e+02
1387 4.217400e-05 1.934099e-05 3.718630e+07 2.957444e+07 345.0 3.399960e+02
1388 2.941750e-05 2.034864e-05 3.718630e+07 3.033563e+07 345.0 3.404964e+02
1389 2.474660e-05 2.078844e-05 3.718630e+07 3.102069e+07 345.0 3.409468e+02
1390 2.474660e-05 2.118425e-05 3.718630e+07 3.163726e+07 345.0 3.413521e+02
1391 2.165420e-05 2.123125e-05 3.718630e+07 3.219216e+07 345.0 3.417169e+02
1392 1.707660e-05 2.081578e-05 3.718630e+07 3.269157e+07 345.0 3.420452e+02
1393 1.707660e-05 2.044187e-05 3.765580e+07 3.318800e+07 346.0 3.424407e+02
1394 1.558130e-05 1.995581e-05 3.765580e+07 3.363478e+07 346.0 3.427966e+02
1395 1.350660e-05 1.931089e-05 3.765580e+07 3.403688e+07 346.0 3.431170e+02
1396 1.234290e-05 1.861409e-05 3.882380e+07 3.451557e+07 355.0 3.443053e+02
1397 1.063500e-05 1.781618e-05 3.883530e+07 3.494754e+07 359.0 3.457747e+02
1398 1.090360e-05 1.712492e-05 3.946970e+07 3.539976e+07 367.0 3.478973e+02
1399 1.019680e-05 1.643211e-05 3.952330e+07 3.581211e+07 372.0 3.503075e+02
1400 1.019680e-05 1.580858e-05 3.957900e+07 3.618880e+07 378.0 3.530768e+02
1401 9.283190e-06 1.515604e-05 3.957900e+07 3.652782e+07 378.0 3.555691e+02
1402 3.113520e-05 1.675396e-05 3.957900e+07 3.683294e+07 378.0 3.578122e+02
1403 3.113520e-05 1.819208e-05 3.957900e+07 3.710755e+07 378.0 3.598310e+02
1404 2.347420e-05 1.872029e-05 3.957900e+07 3.735469e+07 378.0 3.616479e+02
1405 1.579200e-05 1.842746e-05 3.957900e+07 3.757712e+07 378.0 3.632831e+02
1406 1.579200e-05 1.816392e-05 3.957900e+07 3.777731e+07 378.0 3.647548e+02
1407 1.243180e-05 1.759071e-05 3.957900e+07 3.795748e+07 378.0 3.660793e+02
1408 8.831190e-06 1.671475e-05 3.963630e+07 3.812536e+07 386.0 3.680714e+02
1409 2.465020e-05 1.750830e-05 3.963630e+07 3.827645e+07 386.0 3.698642e+02
1410 2.465020e-05 1.822249e-05 3.963630e+07 3.841244e+07 386.0 3.714778e+02
1411 2.465020e-05 1.886526e-05 3.963630e+07 3.853483e+07 386.0 3.729300e+02
1412 2.130600e-05 1.910933e-05 3.963630e+07 3.864497e+07 386.0 3.742370e+02
1413 1.806110e-05 1.900451e-05 3.963630e+07 3.874411e+07 386.0 3.754133e+02
1414 1.047970e-05 1.815203e-05 3.963630e+07 3.883333e+07 386.0 3.764720e+02
1415 9.399770e-06 1.727680e-05 4.991930e+07 3.994192e+07 439.0 3.827248e+02
1416 1.980530e-05 1.752965e-05 4.991930e+07 4.093966e+07 440.0 3.884523e+02
1417 1.980530e-05 1.775722e-05 4.991930e+07 4.183762e+07 440.0 3.936071e+02
1418 1.465790e-05 1.744729e-05 4.991930e+07 4.264579e+07 440.0 3.982464e+02
1419 9.719030e-06 1.667446e-05 4.992840e+07 4.337405e+07 441.0 4.025217e+02

